Stable Model-based Control with Gaussian Process Regression for Robot Manipulators

Computed-torque control requires a very precise dynamical model of the robot for compensating the manipulator dynamics. This allows reduction of the controller's feedback gains resulting in disturbance attenuation and other advantages. Finding precise models for manipulators is often difficult with parametric approaches, e.g. in the presence of complex friction or flexible links. Therefore, we propose a novel computed-torque control law which consists of a PD feedback and a dynamic feed forward compensation part with Gaussian Processes. For this purpose, the nonparametric Gaussian Process regression infers the difference between an estimated and the true dynamics. In contrast to other approaches, we can guarantee that the tracking error is stochastically bounded. Furthermore, if the number of training points tends to infinity, the tracking error is asymptotically stable in the large. In simulation and with an experiment, we demonstrate the applicability of the proposed control law and that it outperforms classical computed-torque approaches in terms of tracking precision.

==> data/figure1_mean_var.dat <==
  -2.0000000e+00   1.5967054e-01   3.0375925e+00  -2.7182514e+00
  -1.9595960e+00   1.8168202e-01   2.9833534e+00  -2.6199893e+00
  -1.9191919e+00   2.0173671e-01   2.9046709e+00  -2.5011975e+00
  -1.8787879e+00   2.1800871e-01   2.7970813e+00  -2.3610639e+00
  -1.8383838e+00   2.2840849e-01   2.6569367e+00  -2.2001197e+00
  -1.7979798e+00   2.3067979e-01   2.4819420e+00  -2.0205824e+00
  -1.7575758e+00   2.2253560e-01   2.2716645e+00  -1.8265933e+00
  -1.7171717e+00   2.0182788e-01   2.0279566e+00  -1.6243008e+00
  -1.6767677e+00   1.6674093e-01   1.7552434e+00  -1.4217615e+00
  -1.6363636e+00   1.1599372e-01   1.4606511e+00  -1.2286636e+00
  -1.5959596e+00   4.9032806e-02   1.1539927e+00  -1.0559271e+00
  -1.5555556e+00  -3.3804481e-02   8.4767498e-01  -9.1528394e-01
  -1.5151515e+00  -1.3117670e-01   5.5654484e-01  -8.1889825e-01
  -1.4747475e+00  -2.4069228e-01   2.9711478e-01  -7.7849935e-01
  -1.4343434e+00  -3.5894357e-01   8.3627239e-02  -8.0151438e-01
  -1.3939394e+00  -4.8162718e-01  -8.1483810e-02  -8.8177054e-01
  -1.3535354e+00  -6.0374895e-01  -2.1184718e-01  -9.9565073e-01
  -1.3131313e+00  -7.1990431e-01  -3.2385700e-01  -1.1159516e+00
  -1.2727273e+00  -8.2461711e-01  -4.2407721e-01  -1.2251570e+00
  -1.2323232e+00  -9.1271461e-01  -5.0960479e-01  -1.3158244e+00
  -1.1919192e+00  -9.7971201e-01  -5.7376655e-01  -1.3856575e+00
  -1.1515152e+00  -1.0221779e+00  -6.1140763e-01  -1.4329482e+00
  -1.1111111e+00  -1.0380524e+00  -6.2174063e-01  -1.4543641e+00
  -1.0707071e+00  -1.0268910e+00  -6.0812295e-01  -1.4456590e+00
  -1.0303030e+00  -9.9001077e-01  -5.7589278e-01  -1.4041288e+00
  -9.8989899e-01  -9.3051947e-01  -5.3008772e-01  -1.3309512e+00
  -9.4949495e-01  -8.5321329e-01  -4.7402536e-01  -1.2324012e+00
  -9.0909091e-01  -7.6433663e-01  -4.0896858e-01  -1.1197047e+00
  -8.6868687e-01  -6.7120402e-01  -3.3517045e-01  -1.0072376e+00
  -8.2828283e-01  -5.8169547e-01  -2.5466097e-01  -9.0872997e-01
  -7.8787879e-01  -5.0364733e-01  -1.7442502e-01  -8.3286965e-01
  -7.4747475e-01  -4.4417448e-01  -1.0635335e-01  -7.8199560e-01
  -7.0707071e-01  -4.0897240e-01  -6.3078026e-02  -7.5486678e-01
  -6.6666667e-01  -4.0166010e-01  -5.3298571e-02  -7.5002162e-01
  -6.2626263e-01  -4.2323251e-01  -7.9126843e-02  -7.6733819e-01
  -5.8585859e-01  -4.7169388e-01  -1.3539604e-01  -8.0799171e-01
  -5.4545455e-01  -5.4193686e-01  -2.1074116e-01  -8.7313255e-01
  -5.0505051e-01  -6.2591712e-01  -2.9083959e-01  -9.6099464e-01
  -4.6464646e-01  -7.1314713e-01  -3.6295866e-01  -1.0633356e+00
  -4.2424242e-01  -7.9149958e-01  -4.1847916e-01  -1.1645200e+00
  -3.8383838e-01  -8.4827178e-01  -4.5168734e-01  -1.2448562e+00
  -3.4343434e-01  -8.7142369e-01  -4.5744051e-01  -1.2854069e+00
  -3.0303030e-01  -8.5086886e-01  -4.3013936e-01  -1.2715984e+00
  -2.6262626e-01  -7.7967577e-01  -3.6399958e-01  -1.1953520e+00
  -2.2222222e-01  -6.5503221e-01  -2.5388929e-01  -1.0561751e+00
  -1.8181818e-01  -4.7883986e-01  -9.6406190e-02  -8.6127353e-01
  -1.4141414e-01  -2.5784074e-01   1.0860987e-01  -6.2429135e-01
  -1.0101010e-01  -3.2291137e-03   3.5582134e-01  -3.6227957e-01
  -6.0606061e-02   2.7023562e-01   6.3222593e-01  -9.1754695e-02
  -2.0202020e-02   5.4553436e-01   9.1749937e-01   1.7356936e-01
   2.0202020e-02   8.0497427e-01   1.1877897e+00   4.2215888e-01
   6.0606061e-02   1.0318760e+00   1.4206006e+00   6.4315134e-01
   1.0101010e-01   1.2121656e+00   1.5984446e+00   8.2588656e-01
   1.4141414e-01   1.3356842e+00   1.7109393e+00   9.6042919e-01
   1.8181818e-01   1.3970627e+00   1.7557486e+00   1.0383769e+00
   2.2222222e-01   1.3960674e+00   1.7383984e+00   1.0537365e+00
   2.6262626e-01   1.3373910e+00   1.6704000e+00   1.0043820e+00
   3.0303030e-01   1.2299346e+00   1.5652781e+00   8.9459115e-01
   3.4343434e-01   1.0856915e+00   1.4342496e+00   7.3713342e-01
   3.8383838e-01   9.1838561e-01   1.2848872e+00   5.5188398e-01
   4.2424242e-01   7.4204241e-01   1.1229082e+00   3.6117659e-01
   4.6464646e-01   5.6966331e-01   9.5441229e-01   1.8491433e-01
   5.0505051e-01   4.1214821e-01   7.8780358e-01   3.6492851e-02
   5.4545455e-01   2.7756548e-01   6.3686381e-01  -8.1732859e-02
   5.8585859e-01   1.7081433e-01   5.2571795e-01  -1.8408929e-01
   6.2626263e-01   9.3670102e-02   4.8748820e-01  -3.0014799e-01
   6.6666667e-01   4.5155687e-02   5.4193859e-01  -4.5162721e-01
   7.0707071e-01   2.2149652e-02   6.8034313e-01  -6.3604382e-01
   7.4747475e-01   2.0124951e-02   8.8143314e-01  -8.4118324e-01
   7.8787879e-01   3.3912650e-02   1.1243297e+00  -1.0565044e+00
   8.2828283e-01   5.8399692e-02   1.3907245e+00  -1.2739251e+00
   8.6868687e-01   8.9094010e-02   1.6647813e+00  -1.4865933e+00
   9.0909091e-01   1.2251909e-01   1.9332371e+00  -1.6881990e+00
   9.4949495e-01   1.5642831e-01   2.1856482e+00  -1.8727916e+00
   9.8989899e-01   1.8985316e-01   2.4145313e+00  -2.0348250e+00
   1.0303030e+00   2.2301577e-01   2.6152835e+00  -2.1692519e+00
   1.0707071e+00   2.5714524e-01   2.7858642e+00  -2.2715737e+00
   1.1111111e+00   2.9423790e-01   2.9262867e+00  -2.3378109e+00
   1.1515152e+00   3.3679745e-01   3.0380010e+00  -2.3644061e+00
   1.1919192e+00   3.8758205e-01   3.1232646e+00  -2.3481005e+00
   1.2323232e+00   4.4937590e-01   3.1845942e+00  -2.2858424e+00
   1.2727273e+00   5.2479334e-01   3.2243722e+00  -2.1747855e+00
   1.3131313e+00   6.1611574e-01   3.2446519e+00  -2.0124204e+00
   1.3535354e+00   7.2515703e-01   3.2471666e+00  -1.7968526e+00
   1.3939394e+00   8.5315123e-01   3.2335158e+00  -1.5272134e+00
   1.4343434e+00   1.0006562e+00   3.2054733e+00  -1.2041608e+00
   1.4747475e+00   1.1674702e+00   3.1653553e+00  -8.3041501e-01
   1.5151515e+00   1.3525608e+00   3.1163961e+00  -4.1127457e-01
   1.5555556e+00   1.5540111e+00   3.0631153e+00   4.4907027e-02
   1.5959596e+00   1.7689897e+00   3.0117561e+00   5.2622339e-01
   1.6363636e+00   1.9937531e+00   2.9710925e+00   1.0164138e+00
   1.6767677e+00   2.2236922e+00   2.9544878e+00   1.4928967e+00
   1.7171717e+00   2.4534297e+00   2.9850745e+00   1.9217848e+00
   1.7575758e+00   2.6769743e+00   3.1002245e+00   2.2537241e+00
   1.7979798e+00   2.8879332e+00   3.3154012e+00   2.4604652e+00
   1.8383838e+00   3.0797757e+00   3.5719635e+00   2.5875878e+00
   1.8787879e+00   3.2461377e+00   3.8006440e+00   2.6916315e+00
   1.9191919e+00   3.3811496e+00   3.9646710e+00   2.7976282e+00
   1.9595960e+00   3.4797632e+00   4.0493486e+00   2.9101779e+00
   2.0000000e+00   3.5380547e+00   4.0551074e+00   3.0210020e+00


==> data/figure1_points.dat <==
   2.0839704e+00   3.5492037e+00
  -8.2101807e-01  -6.2801443e-01
  -6.1787070e-01  -2.8869203e-01
  -1.1838226e+00  -1.0132129e+00
   2.7408744e-01   1.2554733e+00
   5.9944173e-01   9.9157493e-03
   1.7688979e+00   2.7446759e+00
  -4.6564555e-01  -5.7540723e-01
   5.8885278e-01   3.2283365e-01
  -8.3298221e-01  -7.2170171e-01
  -5.1210653e-01  -7.3277087e-01
   2.7788314e-01   1.2001123e+00
  -6.5870427e-02   2.0060998e-01
  -8.2141236e-01  -5.6002830e-01
   1.8539944e-01   1.6285804e+00
  -8.5829617e-01  -4.9622518e-01
   3.7078663e-01   9.4252531e-01
  -1.4098692e+00  -4.2086605e-01
  -1.4466841e-01  -3.2912558e-01
  -5.5329962e-01  -6.2264624e-01


==> data/figure2_model.dat <==
   0.0000000e+00   1.4283211e+00  -6.5368192e-01   0.0000000e+00   0.0000000e+00
   1.9413996e-05   1.4283084e+00  -6.5370965e-01   4.8762946e-10   5.0233391e-05
   3.8827992e-05   1.4282957e+00  -6.5373738e-01   1.9504056e-09   1.0045811e-04
   5.8241989e-05   1.4282830e+00  -6.5376511e-01   4.3881599e-09   1.5067414e-04
   7.7655985e-05   1.4282703e+00  -6.5379284e-01   7.8007240e-09   2.0088151e-04
   1.7472597e-04   1.4282068e+00  -6.5393148e-01   3.9479796e-08   4.5178820e-04
   2.7179595e-04   1.4281433e+00  -6.5407011e-01   9.5503851e-08   7.0247802e-04
   3.6886593e-04   1.4280798e+00  -6.5420874e-01   1.7585184e-07   9.5295099e-04
   4.6593591e-04   1.4280163e+00  -6.5434736e-01   2.8050270e-07   1.2032071e-03
   9.5128582e-04   1.4276986e+00  -6.5504037e-01   1.1675637e-06   2.4512358e-03
   1.4366357e-03   1.4273805e+00  -6.5573322e-01   2.6590402e-06   3.6938461e-03
   1.9219856e-03   1.4270621e+00  -6.5642593e-01   4.7523031e-06   4.9310401e-03
   2.4073355e-03   1.4267433e+00  -6.5711847e-01   7.4447240e-06   6.1628200e-03
   4.8340851e-03   1.4251444e+00  -6.6057888e-01   2.9802310e-05   1.2240587e-02
   7.2608346e-03   1.4235372e+00  -6.6403540e-01   6.6745231e-05   1.8183352e-02
   9.6875841e-03   1.4219215e+00  -6.6748801e-01   1.1794623e-04   2.3991434e-02
   1.2114334e-02   1.4202975e+00  -6.7093669e-01   1.8307893e-04   2.9665179e-02
   2.4248081e-02   1.4120522e+00  -6.8812041e-01   7.0644388e-04   5.6032253e-02
   3.6381829e-02   1.4035990e+00  -7.0520282e-01   1.5296628e-03   7.9107206e-02
   4.8515577e-02   1.3949391e+00  -7.2218141e-01   2.6131226e-03   9.8960350e-02
   6.0649324e-02   1.3860739e+00  -7.3905367e-01   3.9183460e-03   1.1567434e-01
   7.8749385e-02   1.3724706e+00  -7.6401926e-01   6.1972852e-03   1.3497820e-01
   9.6849446e-02   1.3584178e+00  -7.8873456e-01   8.7668386e-03   1.4787321e-01
   1.1494951e-01   1.3439199e+00  -8.1319147e-01   1.1514018e-02   1.5476616e-01
   1.3304957e-01   1.3289818e+00  -8.3738197e-01   1.4334862e-02   1.5609224e-01
   1.5775365e-01   1.3078916e+00  -8.6995439e-01   1.8132798e-02   1.4974940e-01
   1.8245772e-01   1.2860033e+00  -9.0199591e-01   2.1669245e-02   1.3516432e-01
   2.0716180e-01   1.2633302e+00  -9.3348697e-01   2.4753940e-02   1.1362971e-01
   2.3186588e-01   1.2398861e+00  -9.6440837e-01   2.7233196e-02   8.6400850e-02
   2.5870473e-01   1.2135591e+00  -9.9733418e-01   2.9098346e-02   5.1793177e-02
   2.8554359e-01   1.1863579e+00  -1.0295416e+00   2.9982115e-02   1.3492071e-02
   3.1238244e-01   1.1583023e+00  -1.0610075e+00   2.9803351e-02  -2.7040834e-02
   3.3922130e-01   1.1294123e+00  -1.0917092e+00   2.8520470e-02  -6.8516658e-02
   3.6485534e-01   1.1010594e+00  -1.1202987e+00   2.6256373e-02  -1.0795098e-01
   3.9048939e-01   1.0719830e+00  -1.1481522e+00   2.2994607e-02  -1.4626973e-01
   4.1612343e-01   1.0422023e+00  -1.1752512e+00   1.8774199e-02  -1.8269701e-01
   4.4175747e-01   1.0117367e+00  -1.2015781e+00   1.3650605e-02  -2.1661020e-01
   4.7527615e-01   9.7090069e-01  -1.2348089e+00   5.6991370e-03  -2.5653977e-01
   5.0879482e-01   9.2897393e-01  -1.2666525e+00  -3.4817261e-03  -2.9000092e-01
   5.4231350e-01   8.8600357e-01  -1.2970732e+00  -1.3649365e-02  -3.1565024e-01
   5.7583217e-01   8.4203787e-01  -1.3260367e+00  -2.4542804e-02  -3.3309068e-01
   6.0671358e-01   8.0069301e-01  -1.3514036e+00  -3.4990595e-02  -3.4218586e-01
   6.3759500e-01   7.5858463e-01  -1.3754819e+00  -4.5621381e-02  -3.4513438e-01
   6.6847641e-01   7.1575287e-01  -1.3982485e+00  -5.6250608e-02  -3.4263235e-01
   6.9935782e-01   6.7223857e-01  -1.4196818e+00  -6.6727580e-02  -3.3544707e-01
   7.3666659e-01   6.1881647e-01  -1.4437684e+00  -7.8977640e-02  -3.2078459e-01
   7.7397537e-01   5.6453311e-01  -1.4658457e+00  -9.0651356e-02  -3.0471679e-01
   8.1128414e-01   5.0946404e-01  -1.4858827e+00  -1.0178900e-01  -2.9284447e-01
   8.4859292e-01   4.5368590e-01  -1.5038518e+00  -1.1257701e-01  -2.8711390e-01
   8.8169722e-01   4.0366246e-01  -1.5180440e+00  -1.2206093e-01  -2.8648761e-01
   9.1480152e-01   3.5319668e-01  -1.5305728e+00  -1.3158192e-01  -2.8923836e-01
   9.4790582e-01   3.0234387e-01  -1.5414244e+00  -1.4123922e-01  -2.9458529e-01
   9.8101013e-01   2.5115976e-01  -1.5505869e+00  -1.5110715e-01  -3.0182712e-01
   1.0141144e+00   1.9970042e-01  -1.5580503e+00  -1.6123904e-01  -3.1019634e-01
   1.0472187e+00   1.4802226e-01  -1.5638064e+00  -1.7166310e-01  -3.1985022e-01
   1.0803230e+00   9.6181889e-02  -1.5678489e+00  -1.8244012e-01  -3.3200386e-01
   1.1134273e+00   4.4236126e-02  -1.5701733e+00  -1.9368795e-01  -3.4849839e-01
   1.1630549e+00  -3.3710253e-02  -1.5704346e+00  -2.1176592e-01  -3.8170695e-01
   1.2126825e+00  -1.1157363e-01  -1.5668288e+00  -2.3176846e-01  -4.2458516e-01
   1.2623101e+00  -1.8916226e-01  -1.5593649e+00  -2.5408002e-01  -4.7500703e-01
   1.3119376e+00  -2.6628510e-01  -1.5480612e+00  -2.7887998e-01  -5.2496357e-01
   1.3653739e+00  -3.4858825e-01  -1.5316290e+00  -3.0817466e-01  -5.7063669e-01
   1.4188102e+00  -4.2989626e-01  -1.5108244e+00  -3.3971229e-01  -6.0840217e-01
   1.4722464e+00  -5.0997703e-01  -1.4857067e+00  -3.7302366e-01  -6.3623178e-01
   1.5256827e+00  -5.8860194e-01  -1.4563478e+00  -4.0749839e-01  -6.5157354e-01
   1.5777003e+00  -6.6352734e-01  -1.4237741e+00  -4.4153298e-01  -6.5302637e-01
   1.6297179e+00  -7.3665776e-01  -1.3873487e+00  -4.7524051e-01  -6.3970905e-01
   1.6817355e+00  -8.0779536e-01  -1.3471703e+00  -5.0779231e-01  -6.1074385e-01
   1.7337531e+00  -8.7674770e-01  -1.3033475e+00  -5.3847406e-01  -5.6783129e-01
   1.7857707e+00  -9.4332823e-01  -1.2559988e+00  -5.6663568e-01  -5.1371293e-01
   1.8377883e+00  -1.0073569e+00  -1.2052524e+00  -5.9174158e-01  -4.5091110e-01
   1.8898059e+00  -1.0686604e+00  -1.1512455e+00  -6.1345496e-01  -3.8304060e-01
   1.9418235e+00  -1.1270729e+00  -1.0941242e+00  -6.3159890e-01  -3.1412888e-01
   2.0171507e+00  -1.2062162e+00  -1.0062026e+00  -6.5148230e-01  -2.1772781e-01
   2.0924779e+00  -1.2785184e+00  -9.1257424e-01  -6.6434367e-01  -1.2701531e-01
   2.1678051e+00  -1.3435695e+00  -8.1377025e-01  -6.7081240e-01  -4.3486266e-02
   2.2431323e+00  -1.4010006e+00  -7.1035096e-01  -6.7128504e-01   3.2543766e-02
   2.3061805e+00  -1.4429737e+00  -6.2066743e-01  -6.6734285e-01   9.0559927e-02
   2.3692288e+00  -1.4792127e+00  -5.2851751e-01  -6.5990910e-01   1.4361488e-01
   2.4322771e+00  -1.5095738e+00  -4.3426738e-01  -6.4932781e-01   1.9217122e-01
   2.4953253e+00  -1.5339361e+00  -3.3829157e-01  -6.3582318e-01   2.3666757e-01
   2.5521705e+00  -1.5506783e+00  -2.5059526e-01  -6.2128704e-01   2.7383988e-01
   2.6090157e+00  -1.5624110e+00  -1.6208939e-01  -6.0473145e-01   3.0784684e-01
   2.6658608e+00  -1.5690963e+00  -7.3059898e-02  -5.8636400e-01   3.3813713e-01
   2.7227060e+00  -1.5707127e+00   1.6205617e-02  -5.6637709e-01   3.6478577e-01
   2.7901676e+00  -1.5660474e+00   1.2205129e-01  -5.4080296e-01   3.9201002e-01
   2.8576293e+00  -1.5542577e+00   2.2734170e-01  -5.1347661e-01   4.1695722e-01
   2.9250910e+00  -1.5353970e+00   3.3159786e-01  -4.8451950e-01   4.4214615e-01
   2.9925526e+00  -1.5095513e+00   4.3434546e-01  -4.5385921e-01   4.6818448e-01
   3.0669334e+00  -1.4731003e+00   5.4532257e-01  -4.1789757e-01   5.0054820e-01
   3.1413141e+00  -1.4285031e+00   6.5328407e-01  -3.7930330e-01   5.3954794e-01
   3.2156949e+00  -1.3760063e+00   7.5763294e-01  -3.3746459e-01   5.8662786e-01
   3.2900756e+00  -1.3159004e+00   8.5779215e-01  -2.9166811e-01   6.4584567e-01
   3.3128575e+00  -1.2960184e+00   8.8754567e-01  -2.7671725e-01   6.6681088e-01
   3.3356394e+00  -1.2754639e+00   9.1683857e-01  -2.6127450e-01   6.8912627e-01
   3.3584213e+00  -1.2542474e+00   9.4565564e-01  -2.4530090e-01   7.1359694e-01
   3.3812032e+00  -1.2323799e+00   9.7398191e-01  -2.2874023e-01   7.4081820e-01
   3.4039851e+00  -1.2098729e+00   1.0018027e+00  -2.1153677e-01   7.7036946e-01
   3.4267670e+00  -1.1867380e+00   1.0291036e+00  -1.9360804e-01   8.0343549e-01
   3.4495490e+00  -1.1629871e+00   1.0558703e+00  -1.7489017e-01   8.3942667e-01
   3.4723309e+00  -1.1386326e+00   1.0820891e+00  -1.5537983e-01   8.7317260e-01
   3.5016701e+00  -1.1063995e+00   1.1150252e+00  -1.2925474e-01   9.0634065e-01
   3.5310093e+00  -1.0732140e+00   1.1470016e+00  -1.0227421e-01   9.3003466e-01
   3.5603486e+00  -1.0391049e+00   1.1779908e+00  -7.4775790e-02   9.4159670e-01
   3.5896878e+00  -1.0041013e+00   1.2079660e+00  -4.7230442e-02   9.3316930e-01
   3.6207677e+00  -9.6607888e-01   1.2385850e+00  -1.8724301e-02   8.9669986e-01
   3.6518477e+00  -9.2712337e-01   1.2680076e+00   8.3278775e-03   8.4054846e-01
   3.6829276e+00  -8.8727237e-01   1.2962056e+00   3.3406401e-02   7.7201610e-01
   3.7140076e+00  -8.4656436e-01   1.3231515e+00   5.6219773e-02   6.9629095e-01
   3.7484590e+00  -8.0048654e-01   1.3515260e+00   7.8692440e-02   6.0813982e-01
   3.7829105e+00  -7.5345872e-01   1.3782964e+00   9.8125535e-02   5.2029990e-01
   3.8173619e+00  -7.0553670e-01   1.4034312e+00   1.1460171e-01   4.3706064e-01
   3.8518134e+00  -6.5677736e-01   1.4269003e+00   1.2833069e-01   3.6158280e-01
   3.8924328e+00  -5.9829174e-01   1.4523939e+00   1.4138952e-01   2.8486886e-01
   3.9330521e+00  -5.3881911e-01   1.4754915e+00   1.5163700e-01   2.2279095e-01
   3.9736715e+00  -4.7845759e-01   1.4961549e+00   1.5970391e-01   1.7601235e-01
   4.0142909e+00  -4.1730676e-01   1.5143501e+00   1.6617099e-01   1.4397618e-01
   4.0566054e+00  -3.5287331e-01   1.5306474e+00   1.7180492e-01   1.2436836e-01
   4.0989200e+00  -2.8780813e-01   1.5442045e+00   1.7687250e-01   1.1688027e-01
   4.1412345e+00  -2.2222770e-01   1.5549971e+00   1.8184359e-01   1.1970103e-01
   4.1835491e+00  -1.5624943e-01   1.5630058e+00   1.8711370e-01   1.3075613e-01
   4.2262812e+00  -8.9336534e-02   1.5682538e+00   1.9306499e-01   1.4824905e-01
   4.2690133e+00  -2.2260532e-02   1.5706386e+00   1.9985095e-01   1.7006205e-01
   4.3117455e+00   4.4856111e-02   1.5701557e+00   2.0763417e-01   1.9516417e-01
   4.3544776e+00   1.1189086e-01   1.5668062e+00   2.1657994e-01   2.2425292e-01
   4.3940729e+00   1.7382504e-01   1.5611489e+00   2.2606264e-01   2.5497865e-01
   4.4336681e+00   2.3548674e-01   1.5530445e+00   2.3683602e-01   2.8957361e-01
   4.4732634e+00   2.9677929e-01   1.5425055e+00   2.4906719e-01   3.2932800e-01
   4.5128586e+00   3.5760662e-01   1.5295485e+00   2.6297807e-01   3.7475184e-01
   4.5524539e+00   4.1787337e-01   1.5141938e+00   2.7882794e-01   4.2650991e-01
   4.5920492e+00   4.7748507e-01   1.4964655e+00   2.9675625e-01   4.7958049e-01
   4.6316444e+00   5.3634828e-01   1.4763914e+00   3.1672394e-01   5.2834530e-01
   4.6712397e+00   5.9437072e-01   1.4540029e+00   3.3852893e-01   5.7116807e-01
   4.7119254e+00   6.5301968e-01   1.4286240e+00   3.6255149e-01   6.0706309e-01
   4.7526111e+00   7.1058784e-01   1.4008804e+00   3.8775633e-01   6.2940809e-01
   4.7932968e+00   7.6697990e-01   1.3708183e+00   4.1353939e-01   6.3588274e-01
   4.8339825e+00   8.2210253e-01   1.3384874e+00   4.3926331e-01   6.2610612e-01
   4.8683335e+00   8.6758678e-01   1.3094634e+00   4.6041325e-01   6.0373956e-01
   4.9026844e+00   9.1204738e-01   1.2788943e+00   4.8066987e-01   5.7427243e-01
   4.9370353e+00   9.5543189e-01   1.2468163e+00   4.9990625e-01   5.4558866e-01
   4.9713862e+00   9.9768912e-01   1.2132673e+00   5.1818341e-01   5.2006991e-01
   5.0057371e+00   1.0387692e+00   1.1782867e+00   5.3561526e-01   4.9383395e-01
   5.0400881e+00   1.0786237e+00   1.1419160e+00   5.5206820e-01   4.6331803e-01
   5.0744390e+00   1.1172055e+00   1.1041979e+00   5.6738616e-01   4.2814066e-01
   5.1087899e+00   1.1544692e+00   1.0651770e+00   5.8143062e-01   3.8909965e-01
   5.1600180e+00   1.2074978e+00   1.0046642e+00   5.9975095e-01   3.2621010e-01
   5.2112462e+00   1.2573583e+00   9.4151541e-01   6.1477879e-01   2.6061200e-01
   5.2624743e+00   1.3039198e+00   8.7589633e-01   6.2646512e-01   1.9514317e-01
   5.3137024e+00   1.3470601e+00   8.0797912e-01   6.3483039e-01   1.3135285e-01
   5.3646065e+00   1.3864268e+00   7.3839129e-01   6.3993727e-01   7.0259163e-02
   5.4155105e+00   1.4222019e+00   6.6689054e-01   6.4200614e-01   1.1892772e-02
   5.4664146e+00   1.4542924e+00   5.9366211e-01   6.4119889e-01  -4.3521435e-02
   5.5173186e+00   1.4826154e+00   5.1889569e-01   6.3765127e-01  -9.5848778e-02
   5.5682227e+00   1.5070974e+00   4.4278499e-01   6.3150339e-01  -1.4493676e-01
   5.6191268e+00   1.5276750e+00   3.6552718e-01   6.2292533e-01  -1.9121138e-01
   5.6700308e+00   1.5442950e+00   2.8732241e-01   6.1207513e-01  -2.3473367e-01
   5.7209349e+00   1.5569142e+00   2.0837329e-01   5.9910676e-01  -2.7457835e-01
   5.7818179e+00   1.5667081e+00   1.1325612e-01   5.8103305e-01  -3.1656001e-01
   5.8427010e+00   1.5706964e+00   1.7719260e-02   5.6062137e-01  -3.5251768e-01
   5.9035840e+00   1.5688643e+00  -7.7883258e-02   5.3822737e-01  -3.8399427e-01
   5.9644670e+00   1.5612187e+00  -1.7319717e-01   5.1393070e-01  -4.1539436e-01
   6.0167821e+00   1.5500261e+00  -2.5459825e-01   4.9128297e-01  -4.5179229e-01
   6.0690972e+00   1.5345922e+00  -3.3530268e-01   4.6664667e-01  -4.9136483e-01
   6.1214123e+00   1.5149593e+00  -4.1508965e-01   4.4008675e-01  -5.2299862e-01
   6.1737273e+00   1.4911811e+00  -4.9374083e-01   4.1206651e-01  -5.4470626e-01
   6.2033263e+00   1.4759159e+00  -5.3765547e-01   3.9580365e-01  -5.5381020e-01
   6.2329252e+00   1.4593577e+00  -5.8109911e-01   3.7929140e-01  -5.6172407e-01
   6.2625241e+00   1.4415211e+00  -6.2403369e-01   3.6254361e-01  -5.7008576e-01
   6.2921230e+00   1.4224217e+00  -6.6642160e-01   3.4553079e-01  -5.7995371e-01
   6.3217220e+00   1.4020761e+00  -7.0822570e-01   3.2818283e-01  -5.9264094e-01
   6.3513209e+00   1.3805023e+00  -7.4940937e-01   3.1039567e-01  -6.0987946e-01
   6.3809198e+00   1.3577192e+00  -7.8993653e-01   2.9202218e-01  -6.3287719e-01
   6.4105187e+00   1.3337466e+00  -8.2977169e-01   2.7286966e-01  -6.6278279e-01
   6.4419463e+00   1.3070146e+00  -8.7127148e-01   2.5142475e-01  -7.0533600e-01
   6.4733739e+00   1.2789917e+00  -9.1191079e-01   2.2844129e-01  -7.5881241e-01
   6.5048015e+00   1.2497057e+00  -9.5164949e-01   2.0366404e-01  -8.1701667e-01
   6.5362291e+00   1.2191855e+00  -9.9044832e-01   1.7711356e-01  -8.7061414e-01
   6.5698970e+00   1.1851546e+00  -1.0309267e+00   1.4703422e-01  -9.1132164e-01
   6.6035648e+00   1.1497804e+00  -1.0702365e+00   1.1597700e-01  -9.2925472e-01
   6.6372327e+00   1.1131030e+00  -1.1083333e+00   8.4753396e-02  -9.2264731e-01
   6.6709006e+00   1.0751640e+00  -1.1451740e+00   5.4142136e-02  -8.9265185e-01
   6.7079476e+00   1.0320107e+00  -1.1842107e+00   2.1996543e-02  -8.3760114e-01
   6.7449946e+00   9.8744115e-01  -1.2216223e+00  -7.7420576e-03  -7.6398641e-01
   6.7820416e+00   9.4151650e-01  -1.2573575e+00  -3.4426037e-02  -6.7596318e-01
   6.8190886e+00   8.9429978e-01  -1.2913671e+00  -5.7660277e-02  -5.7874550e-01
   6.8522146e+00   8.5103918e-01  -1.3202778e+00  -7.5316692e-02  -4.8830210e-01
   6.8853406e+00   8.0684479e-01  -1.3477398e+00  -9.0050536e-02  -4.0244889e-01
   6.9184666e+00   7.6176511e-01  -1.3737231e+00  -1.0213317e-01  -3.2838242e-01
   6.9515925e+00   7.1584959e-01  -1.3981990e+00  -1.1198253e-01  -2.6893332e-01
   6.9867754e+00   6.6622411e-01  -1.4225142e+00  -1.2055430e-01  -2.2097410e-01
   7.0219582e+00   6.1577404e-01  -1.4450687e+00  -1.2768867e-01  -1.8690179e-01
   7.0571411e+00   5.6456182e-01  -1.4658346e+00  -1.3384672e-01  -1.6489846e-01
   7.0923239e+00   5.1265084e-01  -1.4847863e+00  -1.3941895e-01  -1.5325159e-01
   7.1325590e+00   4.5251156e-01  -1.5042056e+00  -1.4549540e-01  -1.5052651e-01
   7.1727941e+00   3.9163982e-01  -1.5211901e+00  -1.5164936e-01  -1.5678221e-01
   7.2130292e+00   3.3013416e-01  -1.5357124e+00  -1.5820078e-01  -1.6981788e-01
   7.2532643e+00   2.6809412e-01  -1.5477489e+00  -1.6538254e-01  -1.8771704e-01
   7.2961848e+00   2.0143743e-01  -1.5578267e+00  -1.7389613e-01  -2.0969946e-01
   7.3391053e+00   1.3440972e-01  -1.5650352e+00  -1.8346901e-01  -2.3676973e-01
   7.3820258e+00   6.7134432e-02  -1.5693610e+00  -1.9435068e-01  -2.7123497e-01
   7.4249464e+00  -2.6450595e-04  -1.5707963e+00  -2.0683133e-01  -3.1190349e-01
   7.4813924e+00  -8.8882304e-02  -1.5682796e+00  -2.2606149e-01  -3.7055945e-01
   7.5378385e+00  -1.7721698e-01  -1.5607675e+00  -2.4874983e-01  -4.3329809e-01
   7.5942846e+00  -2.6498717e-01  -1.5482839e+00  -2.7500159e-01  -4.9618171e-01
   7.6507307e+00  -3.5191329e-01  -1.5308684e+00  -3.0464372e-01  -5.5291791e-01
   7.7252189e+00  -4.6486374e-01  -1.5004342e+00  -3.4821157e-01  -6.1160581e-01
   7.7997072e+00  -5.7523608e-01  -1.4616787e+00  -3.9533303e-01  -6.4805526e-01
   7.8741954e+00  -6.8241820e-01  -1.4148168e+00  -4.4402633e-01  -6.5588991e-01
   7.9486837e+00  -7.8581567e-01  -1.3601084e+00  -4.9208796e-01  -6.3037938e-01
   8.0086137e+00  -8.6586744e-01  -1.3106009e+00  -5.2867707e-01  -5.8669258e-01
   8.0685437e+00  -9.4281027e-01  -1.2563876e+00  -5.6213113e-01  -5.2692676e-01
   8.1284737e+00  -1.0163679e+00  -1.1976633e+00  -5.9156886e-01  -4.5471140e-01
   8.1884037e+00  -1.0862763e+00  -1.1346387e+00  -6.1644596e-01  -3.7543112e-01
   8.2441035e+00  -1.1477581e+00  -1.0724050e+00  -6.3525390e-01  -3.0104041e-01
   8.2998032e+00  -1.2056800e+00  -1.0068450e+00  -6.4997525e-01  -2.2859817e-01
   8.3555030e+00  -1.2598622e+00  -9.3816220e-01  -6.6078015e-01  -1.5921546e-01
   8.4112028e+00  -1.3101368e+00  -8.6656949e-01  -6.6782472e-01  -9.3590242e-02
   8.4622937e+00  -1.3526818e+00  -7.9853173e-01  -6.7113290e-01  -3.7042436e-02
   8.5133847e+00  -1.3916968e+00  -7.2841003e-01  -6.7164789e-01   1.5887654e-02
   8.5644756e+00  -1.4270798e+00  -6.5638738e-01  -6.6957097e-01   6.5238246e-02
   8.6155666e+00  -1.4587385e+00  -5.8265175e-01  -6.6506450e-01   1.1111268e-01
   8.6666575e+00  -1.4865903e+00  -5.0739557e-01  -6.5827693e-01   1.5367517e-01
   8.7177485e+00  -1.5105626e+00  -4.3081522e-01  -6.4939591e-01   1.9318890e-01
   8.7688394e+00  -1.5305927e+00  -3.5311057e-01  -6.3858346e-01   2.2993207e-01
   8.8199304e+00  -1.5466284e+00  -2.7448440e-01  -6.2596163e-01   2.6415292e-01
   8.8786706e+00  -1.5600749e+00  -1.8321387e-01  -6.0933106e-01   3.0066932e-01
   8.9374109e+00  -1.5681401e+00  -9.1311353e-02  -5.9067635e-01   3.3338047e-01
   8.9961511e+00  -1.5707961e+00   9.0613283e-04  -5.7025997e-01   3.6177970e-01
   9.0548914e+00  -1.5680337e+00   9.3120493e-02  -5.4828595e-01   3.8643707e-01
   9.1217776e+00  -1.5583037e+00   1.9771384e-01  -5.2160706e-01   4.1146389e-01
   9.1886637e+00  -1.5416048e+00   3.0142298e-01  -4.9329197e-01   4.3538376e-01
   9.2555499e+00  -1.5180117e+00   4.0378414e-01  -4.6333575e-01   4.6013664e-01
   9.3224360e+00  -1.4876299e+00   5.0433954e-01  -4.3167296e-01   4.8669320e-01
   9.3896560e+00  -1.4503941e+00   6.0312368e-01  -3.9782923e-01   5.1860918e-01
   9.4568760e+00  -1.4066070e+00   6.9918361e-01  -3.6159492e-01   5.5866201e-01
   9.5240959e+00  -1.3564666e+00   7.9208545e-01  -3.2254703e-01   6.0694957e-01
   9.5913159e+00  -1.3001993e+00   8.8140959e-01  -2.7996690e-01   6.6438213e-01
   9.6473619e+00  -1.2487842e+00   9.5285844e-01  -2.4131125e-01   7.2212845e-01
   9.7034079e+00  -1.1934474e+00   1.0213150e+00  -1.9889311e-01   7.9341256e-01
   9.7594539e+00  -1.1343629e+00   1.0865643e+00  -1.5213506e-01   8.7022658e-01
   9.8154999e+00  -1.0717160e+00   1.1484014e+00  -1.0153594e-01   9.2931404e-01
   9.8453341e+00  -1.0369826e+00   1.1798594e+00  -7.3558985e-02   9.4112607e-01
   9.8751683e+00  -1.0013262e+00   1.2102673e+00  -4.5578266e-02   9.3082307e-01
   9.9050025e+00  -9.6477857e-01   1.2395981e+00  -1.8289465e-02   8.9635983e-01
   9.9348366e+00  -9.2737231e-01   1.2678256e+00   7.6830747e-03   8.4212526e-01
   9.9646708e+00  -8.8914068e-01   1.2949247e+00   3.1851897e-02   7.7655650e-01
   9.9945050e+00  -8.5011770e-01   1.3208713e+00   5.3958034e-02   7.0432277e-01
   1.0024339e+01  -8.1033811e-01   1.3456423e+00   7.3845584e-02   6.2862829e-01
   1.0054173e+01  -7.6983730e-01   1.3692157e+00   9.1454922e-02   5.5219946e-01
   1.0091024e+01  -7.1886960e-01   1.3966487e+00   1.1008957e-01   4.6097265e-01
   1.0127875e+01  -6.6692581e-01   1.4221853e+00   1.2550364e-01   3.7749249e-01
   1.0164725e+01  -6.1407645e-01   1.4457909e+00   1.3804764e-01   3.0457615e-01
   1.0201576e+01  -5.6039329e-01   1.4674333e+00   1.4812357e-01   2.4392466e-01
   1.0240567e+01  -5.0276549e-01   1.4881626e+00   1.5659970e-01   1.9360558e-01
   1.0279558e+01  -4.4437345e-01   1.5066298e+00   1.6338213e-01   1.5677326e-01
   1.0318548e+01  -3.8530592e-01   1.5228068e+00   1.6898777e-01   1.3242232e-01
   1.0357539e+01  -3.2565269e-01   1.5366689e+00   1.7387135e-01   1.1947937e-01
   1.0401091e+01  -2.5844087e-01   1.5493900e+00   1.7899204e-01   1.1709416e-01
   1.0444642e+01  -1.9073894e-01   1.5591728e+00   1.8421743e-01   1.2426811e-01
   1.0488193e+01  -1.2267528e-01   1.5659987e+00   1.8990339e-01   1.3829884e-01
   1.0531745e+01  -5.4378980e-02   1.5698548e+00   1.9633969e-01   1.5823893e-01
   1.0567023e+01   1.0254492e-03   1.5707960e+00   2.0227102e-01   1.7817832e-01
   1.0602302e+01   5.6428602e-02   1.5697824e+00   2.0894910e-01   2.0062448e-01
   1.0637580e+01   1.1176153e-01   1.5668154e+00   2.1645464e-01   2.2548470e-01
   1.0672859e+01   1.6695538e-01   1.5618985e+00   2.2487813e-01   2.5270549e-01
   1.0708137e+01   2.2194147e-01   1.5550380e+00   2.3431693e-01   2.8288934e-01
   1.0743416e+01   2.7665136e-01   1.5462423e+00   2.4488814e-01   3.1696917e-01
   1.0778694e+01   3.3101697e-01   1.5355223e+00   2.5673227e-01   3.5532116e-01
   1.0813973e+01   3.8497065e-01   1.5228916e+00   2.7000739e-01   3.9819424e-01
   1.0864901e+01   4.6199561e-01   1.5013198e+00   2.9198990e-01   4.6487371e-01
   1.0915828e+01   5.3782256e-01   1.4758550e+00   3.1734617e-01   5.2954367e-01
   1.0966756e+01   6.1225490e-01   1.4465632e+00   3.4576743e-01   5.8477995e-01
   1.1017684e+01   6.8509961e-01   1.4135203e+00   3.7659912e-01   6.2308214e-01
   1.1054931e+01   7.3726148e-01   1.3870280e+00   4.0009693e-01   6.3586559e-01
   1.1092178e+01   7.8840064e-01   1.3586116e+00   4.2381560e-01   6.3496077e-01
   1.1129425e+01   8.3844615e-01   1.3283106e+00   4.4723796e-01   6.2081168e-01
   1.1166672e+01   8.8732860e-01   1.2961671e+00   4.6987547e-01   5.9305302e-01
   1.1203919e+01   9.3498018e-01   1.2622255e+00   4.9132398e-01   5.5979372e-01
   1.1241165e+01   9.8133478e-01   1.2265330e+00   5.1161664e-01   5.3001814e-01
   1.1278412e+01   1.0263281e+00   1.1891391e+00   5.3084482e-01   5.0187514e-01
   1.1315659e+01   1.0698977e+00   1.1500956e+00   5.4896984e-01   4.7059094e-01
   1.1367185e+01   1.1277111e+00   1.0934664e+00   5.7186731e-01   4.1731097e-01
   1.1418711e+01   1.1825311e+00   1.0339348e+00   5.9180891e-01   3.5635648e-01
   1.1470236e+01   1.2342124e+00   9.7165884e-01   6.0850239e-01   2.9066284e-01
   1.1521762e+01   1.2826176e+00   9.0680377e-01   6.2177743e-01   2.2395626e-01
   1.1580776e+01   1.3338682e+00   8.2957626e-01   6.3276166e-01   1.4978685e-01
   1.1639791e+01   1.3804746e+00   7.4946042e-01   6.3945939e-01   7.8512411e-02
   1.1698805e+01   1.4222747e+00   6.6673520e-01   6.4210077e-01   1.0796184e-02
   1.1757819e+01   1.4591228e+00   5.8168862e-01   6.4086618e-01  -5.2951321e-02
   1.1813084e+01   1.4890255e+00   5.0020404e-01   6.3636408e-01  -1.0889031e-01
   1.1868348e+01   1.5143817e+00   4.1719216e-01   6.2887228e-01  -1.6123149e-01
   1.1923613e+01   1.5351138e+00   3.3290643e-01   6.1860850e-01  -2.0997527e-01
   1.1978877e+01   1.5511587e+00   2.4760421e-01   6.0575706e-01  -2.5499591e-01
   1.2027587e+01   1.5613749e+00   1.7178346e-01   5.9243594e-01  -2.9098425e-01
   1.2076297e+01   1.5678872e+00   9.5555197e-02   5.7745552e-01  -3.2325426e-01
   1.2125007e+01   1.5706802e+00   1.9100261e-02   5.6099874e-01  -3.5217185e-01
   1.2173717e+01   1.5697472e+00  -5.7399984e-02   5.4321002e-01  -3.7807815e-01
   1.2222427e+01   1.5650905e+00  -1.3376406e-01   5.2430822e-01  -4.0020817e-01
   1.2271137e+01   1.5567211e+00  -2.0981083e-01   5.0416222e-01  -4.2716776e-01
   1.2319847e+01   1.5446588e+00  -2.8535989e-01   4.8243565e-01  -4.6398194e-01
   1.2368557e+01   1.5289323e+00  -3.6023201e-01   4.5888960e-01  -5.0320379e-01
   1.2414443e+01   1.5107993e+00  -4.2998444e-01   4.3513280e-01  -5.3045348e-01
   1.2460329e+01   1.4894858e+00  -4.9883170e-01   4.1037083e-01  -5.4804883e-01
   1.2506214e+01   1.4650368e+00  -5.6662886e-01   3.8494290e-01  -5.5980081e-01
   1.2552100e+01   1.4375037e+00  -6.3323318e-01   3.5898317e-01  -5.7168428e-01
   1.2592755e+01   1.4105790e+00  -6.9113536e-01   3.3542305e-01  -5.8732244e-01
   1.2633410e+01   1.3813231e+00  -7.4789537e-01   3.1115004e-01  -6.0837039e-01
   1.2674065e+01   1.3497845e+00  -8.0341943e-01   2.8587028e-01  -6.3808730e-01
   1.2714720e+01   1.3160153e+00  -8.5761575e-01   2.5905034e-01  -6.8448739e-01
   1.2755374e+01   1.2800713e+00  -9.1039480e-01   2.2991135e-01  -7.5259342e-01
   1.2796029e+01   1.2420118e+00  -9.6166933e-01   1.9780148e-01  -8.2753461e-01
   1.2836684e+01   1.2018997e+00  -1.0113546e+00   1.6277780e-01  -8.9141499e-01
   1.2877339e+01   1.1598014e+00  -1.0593685e+00   1.2567012e-01  -9.2682389e-01
   1.2909520e+01   1.1251154e+00  -1.0961371e+00   9.5743715e-02  -9.2820272e-01
   1.2941701e+01   1.0892643e+00  -1.1317705e+00   6.6134033e-02  -9.0808585e-01
   1.2973882e+01   1.0522852e+00  -1.1662320e+00   3.7518269e-02  -8.6835373e-01
   1.3006063e+01   1.0142164e+00  -1.1994858e+00   1.0441632e-02  -8.1285261e-01
   1.3038244e+01   9.7509740e-01  -1.2314975e+00  -1.4666616e-02  -7.4487604e-01
   1.3070424e+01   9.3496867e-01  -1.2622340e+00  -3.7407058e-02  -6.6654909e-01
   1.3102605e+01   8.9387176e-01  -1.2916634e+00  -5.7495138e-02  -5.8169408e-01
   1.3134786e+01   8.5184922e-01  -1.3197553e+00  -7.4802167e-02  -4.9447253e-01
   1.3169841e+01   8.0507104e-01  -1.3488001e+00  -9.0464895e-02  -4.0287475e-01
   1.3204897e+01   7.5730364e-01  -1.3761876e+00  -1.0314581e-01  -3.2360399e-01
   1.3239952e+01   7.0860570e-01  -1.4018841e+00  -1.1338671e-01  -2.6160468e-01
   1.3275007e+01   6.5903707e-01  -1.4258581e+00  -1.2173098e-01  -2.1615826e-01
   1.3305698e+01   6.1497249e-01  -1.4454100e+00  -1.2789439e-01  -1.8717340e-01
   1.3336389e+01   5.7032868e-01  -1.4636005e+00  -1.3331239e-01  -1.6738738e-01
   1.3367080e+01   5.2514771e-01  -1.4804124e+00  -1.3825076e-01  -1.5562673e-01
   1.3397771e+01   4.7947211e-01  -1.4958301e+00  -1.4293760e-01  -1.5078301e-01
   1.3426817e+01   4.3582835e-01  -1.5091238e+00  -1.4731775e-01  -1.5161088e-01
   1.3455863e+01   3.9181693e-01  -1.5211445e+00  -1.5178719e-01  -1.5681054e-01
   1.3484909e+01   3.4747497e-01  -1.5318819e+00  -1.5646129e-01  -1.6557099e-01
   1.3513955e+01   3.0283989e-01  -1.5413271e+00  -1.6143278e-01  -1.7714883e-01
   1.3543000e+01   2.5794932e-01  -1.5494719e+00  -1.6677527e-01  -1.9082182e-01
   1.3572046e+01   2.1284115e-01  -1.5563097e+00  -1.7253736e-01  -2.0623257e-01
   1.3601092e+01   1.6755343e-01  -1.5618345e+00  -1.7877253e-01  -2.2365587e-01
   1.3630138e+01   1.2212436e-01  -1.5660417e+00  -1.8555451e-01  -2.4392677e-01
   1.3677291e+01   4.8172553e-02  -1.5700575e+00  -1.9798009e-01  -2.8346355e-01
   1.3724444e+01  -2.5886337e-02  -1.5705830e+00  -2.1241533e-01  -3.2908323e-01
   1.3771597e+01  -9.9887682e-02  -1.5676172e+00  -2.2908249e-01  -3.7908156e-01
   1.3818750e+01  -1.7366698e-01  -1.5611665e+00  -2.4817571e-01  -4.3186986e-01
   1.3865109e+01  -2.4582901e-01  -1.5514410e+00  -2.6945334e-01  -4.8422676e-01
   1.3911468e+01  -3.1746280e-01  -1.5383818e+00  -2.9305769e-01  -5.3261092e-01
   1.3957827e+01  -3.8841443e-01  -1.5220169e+00  -3.1871304e-01  -5.7427732e-01
   1.4004187e+01  -4.5853144e-01  -1.5023815e+00  -3.4614849e-01  -6.0907774e-01
   1.4053818e+01  -5.3250067e-01  -1.4777835e+00  -3.7710234e-01  -6.3620989e-01
   1.4103448e+01  -6.0515850e-01  -1.4495462e+00  -4.0910906e-01  -6.5098973e-01
   1.4153079e+01  -6.7632600e-01  -1.4177391e+00  -4.4154839e-01  -6.5389322e-01
   1.4202710e+01  -7.4582791e-01  -1.3824405e+00  -4.7376664e-01  -6.4237158e-01
   1.4258184e+01  -8.2133100e-01  -1.3389610e+00  -5.0862964e-01  -6.1149764e-01
   1.4313658e+01  -8.9430719e-01  -1.2913620e+00  -5.4133384e-01  -5.6524051e-01
   1.4369133e+01  -9.6453196e-01  -1.2397900e+00  -5.7108885e-01  -5.0590952e-01
   1.4424607e+01  -1.0317893e+00  -1.1844037e+00  -5.9727982e-01  -4.3710264e-01
   1.4477388e+01  -1.0928373e+00  -1.1283207e+00  -6.1848464e-01  -3.6723053e-01
   1.4530169e+01  -1.1508416e+00  -1.0690952e+00  -6.3599179e-01  -2.9687757e-01
   1.4582949e+01  -1.2056406e+00  -1.0068921e+00  -6.4986734e-01  -2.2838006e-01
   1.4635730e+01  -1.2570817e+00  -9.4188461e-01  -6.6019746e-01  -1.6276940e-01
   1.4687492e+01  -1.3041297e+00  -8.7558363e-01  -6.6700799e-01  -1.0155439e-01
   1.4739254e+01  -1.3476844e+00  -8.0693726e-01  -6.7074493e-01  -4.3876158e-02
   1.4791015e+01  -1.3876291e+00  -7.3612937e-01  -6.7161444e-01   1.0135016e-02
   1.4842777e+01  -1.4238569e+00  -6.6334963e-01  -6.6978614e-01   6.0465862e-02
   1.4894538e+01  -1.4562705e+00  -5.8879301e-01  -6.6542006e-01   1.0720270e-01
   1.4946300e+01  -1.4847834e+00  -5.1265921e-01  -6.5872581e-01   1.5056313e-01
   1.4998062e+01  -1.5093189e+00  -4.3515217e-01  -6.4988692e-01   1.9080829e-01
   1.5049823e+01  -1.5298116e+00  -3.5647950e-01  -6.3904282e-01   2.2818554e-01
   1.5105992e+01  -1.5474115e+00  -2.7003500e-01  -6.2514131e-01   2.6590574e-01
   1.5162160e+01  -1.5601306e+00  -1.8273878e-01  -6.0921100e-01   3.0050435e-01
   1.5218329e+01  -1.5679291e+00  -9.4866183e-02  -5.9145135e-01   3.3160208e-01
   1.5274498e+01  -1.5707821e+00  -6.6943722e-03  -5.7204690e-01   3.5908055e-01
   1.5341351e+01  -1.5677204e+00   9.8254517e-02  -5.4705101e-01   3.8719177e-01
   1.5408205e+01  -1.5576545e+00   2.0276443e-01  -5.2028163e-01   4.1247536e-01
   1.5475058e+01  -1.5406296e+00   3.0636845e-01  -4.9189958e-01   4.3721763e-01
   1.5541911e+01  -1.5167215e+00   4.0860371e-01  -4.6186643e-01   4.6252393e-01
   1.5597589e+01  -1.4916327e+00   4.9237485e-01  -4.3555136e-01   4.8395764e-01
   1.5653267e+01  -1.4619210e+00   5.7462001e-01  -4.0794066e-01   5.0863887e-01
   1.5708945e+01  -1.4276784e+00   6.5508428e-01  -3.7877983e-01   5.3888245e-01
   1.5764623e+01  -1.3890112e+00   7.3351830e-01  -3.4781544e-01   5.7384217e-01
   1.5820301e+01  -1.3460390e+00   8.0967897e-01  -3.1468192e-01   6.1481943e-01
   1.5875979e+01  -1.2988952e+00   8.8333026e-01  -2.7905985e-01   6.6454026e-01
   1.5931657e+01  -1.2477258e+00   9.5424390e-01  -2.4052619e-01   7.2389683e-01
   1.5987335e+01  -1.1926894e+00   1.0222001e+00  -1.9833827e-01   7.9641078e-01
   1.6024077e+01  -1.1543354e+00   1.0653220e+00  -1.6812905e-01   8.4999349e-01
   1.6060819e+01  -1.1144232e+00   1.1070059e+00  -1.3595471e-01   9.0048496e-01
   1.6097561e+01  -1.0730067e+00   1.1471956e+00  -1.0207608e-01   9.3886269e-01
   1.6134303e+01  -1.0301419e+00   1.1858367e+00  -6.7241706e-02   9.5098090e-01
   1.6171044e+01  -9.8588661e-01   1.2228772e+00  -3.2648674e-02   9.2390770e-01
   1.6207786e+01  -9.4030054e-01   1.2582671e+00   3.3201486e-04   8.6511106e-01
   1.6244528e+01  -8.9344524e-01   1.2919585e+00   3.0682383e-02   7.8571659e-01
   1.6281270e+01  -8.4538396e-01   1.3239060e+00   5.7860699e-02   6.9486869e-01
   1.6312892e+01  -8.0310408e-01   1.3499722e+00   7.8538239e-02   6.1281089e-01
   1.6344514e+01  -7.6002122e-01   1.3746886e+00   9.6616423e-02   5.3091076e-01
   1.6376135e+01  -7.1617845e-01   1.3980306e+00   1.1215385e-01   4.5250254e-01
   1.6407757e+01  -6.7161961e-01   1.4199747e+00   1.2530430e-01   3.8049747e-01
   1.6450550e+01  -6.1025820e-01   1.4474067e+00   1.3969280e-01   2.9591054e-01
   1.6493343e+01  -5.4777943e-01   1.4721884e+00   1.5081816e-01   2.2754814e-01
   1.6536136e+01  -4.8429769e-01   1.4942747e+00   1.5942542e-01   1.7645141e-01
   1.6578929e+01  -4.1992922e-01   1.5136250e+00   1.6620258e-01   1.4201395e-01
   1.6621351e+01  -3.5535967e-01   1.5300721e+00   1.7176303e-01   1.2223381e-01
   1.6663773e+01  -2.9015071e-01   1.5437661e+00   1.7675212e-01   1.1474331e-01
   1.6706195e+01  -2.2441966e-01   1.5546823e+00   1.8164724e-01   1.1767236e-01
   1.6748617e+01  -1.5828480e-01   1.5628010e+00   1.8684879e-01   1.2891820e-01
   1.6791983e+01  -9.0385587e-02   1.5681937e+00   1.9282015e-01   1.4687136e-01
   1.6835348e+01  -2.2316423e-02   1.5706378e+00   1.9965969e-01   1.6921908e-01
   1.6878714e+01   4.5794703e-02   1.5701286e+00   2.0753291e-01   1.9491575e-01
   1.6922079e+01   1.1381972e-01   1.5666672e+00   2.1661270e-01   2.2466175e-01
   1.6972171e+01   1.9212067e-01   1.5590031e+00   2.2882816e-01   2.6499798e-01
   1.7022262e+01   2.6993965e-01   1.5474281e+00   2.4322447e-01   3.1176019e-01
   1.7072354e+01   3.4708146e-01   1.5319711e+00   2.6018679e-01   3.6614117e-01
   1.7122445e+01   4.2335257e-01   1.5126710e+00   2.8009943e-01   4.2952885e-01
   1.7163791e+01   4.8551605e-01   1.4938793e+00   2.9899587e-01   4.8420068e-01
   1.7205137e+01   5.4684966e-01   1.4725341e+00   3.2009162e-01   5.3505760e-01
   1.7246483e+01   6.0724856e-01   1.4486719e+00   3.4317468e-01   5.7994122e-01
   1.7287829e+01   6.6660951e-01   1.4223336e+00   3.6790020e-01   6.1429100e-01
   1.7324041e+01   7.1766659e-01   1.3972673e+00   3.9051505e-01   6.3193348e-01
   1.7360253e+01   7.6778269e-01   1.3703689e+00   4.1354206e-01   6.3719454e-01
   1.7396465e+01   8.1689211e-01   1.3416737e+00   4.3650642e-01   6.2959338e-01
   1.7432677e+01   8.6493046e-01   1.3112194e+00   4.5895681e-01   6.0888484e-01
   1.7468889e+01   9.1183475e-01   1.2790459e+00   4.8041628e-01   5.7753899e-01
   1.7505101e+01   9.5754348e-01   1.2451954e+00   5.0077265e-01   5.4640075e-01
   1.7541312e+01   1.0019967e+00   1.2097122e+00   5.2010885e-01   5.2024698e-01
   1.7577524e+01   1.0451362e+00   1.1726429e+00   5.3846697e-01   4.9356505e-01
   1.7613552e+01   1.0866965e+00   1.1342362e+00   5.5565062e-01   4.5954831e-01
   1.7649580e+01   1.1268464e+00   1.0943575e+00   5.7152013e-01   4.2076161e-01
   1.7685607e+01   1.1655338e+00   1.0530584e+00   5.8592669e-01   3.7839726e-01
   1.7721635e+01   1.2027085e+00   1.0103926e+00   5.9875786e-01   3.3349609e-01
   1.7781392e+01   1.2609033e+00   9.3676248e-01   6.1633289e-01   2.5631847e-01
   1.7841148e+01   1.3145970e+00   8.5978831e-01   6.2931199e-01   1.7940200e-01
   1.7900904e+01   1.3635978e+00   7.7974491e-01   6.3784485e-01   1.0529904e-01
   1.7960661e+01   1.4077309e+00   6.9691800e-01   6.4205868e-01   3.4993397e-02
   1.8018717e+01   1.4457969e+00   6.1406224e-01   6.4217325e-01  -2.9508881e-02
   1.8076773e+01   1.4789911e+00   5.2913735e-01   6.3866693e-01  -8.9946905e-02
   1.8134829e+01   1.5072018e+00   4.4242948e-01   6.3180833e-01  -1.4632725e-01
   1.8192885e+01   1.5303338e+00   3.5423082e-01   6.2179800e-01  -1.9871053e-01
   1.8246302e+01   1.5470638e+00   2.7201951e-01   6.0995277e-01  -2.4350216e-01
   1.8299718e+01   1.5593806e+00   1.8903223e-01   5.9582909e-01  -2.8424786e-01
   1.8353135e+01   1.5672491e+00   1.0550571e-01   5.7967620e-01  -3.2035659e-01
   1.8406551e+01   1.5706467e+00   2.1678217e-02   5.6170932e-01  -3.5215123e-01
   1.8454896e+01   1.5698592e+00  -5.4250768e-02   5.4405266e-01  -3.7729624e-01
   1.8503241e+01   1.5654032e+00  -1.3005298e-01   5.2521692e-01  -4.0160886e-01
   1.8551587e+01   1.5572892e+00  -2.0555128e-01   5.0516150e-01  -4.2928406e-01
   1.8599932e+01   1.5455362e+00  -2.8056925e-01   4.8362251e-01  -4.6384259e-01
   1.8634429e+01   1.5349397e+00  -3.3370840e-01   4.6709809e-01  -4.9224911e-01
   1.8668926e+01   1.5225167e+00  -3.8645046e-01   4.4966661e-01  -5.1715550e-01
   1.8703423e+01   1.5082821e+00  -4.3873266e-01   4.3152307e-01  -5.3516613e-01
   1.8737921e+01   1.4922526e+00  -4.9049280e-01   4.1284404e-01  -5.4765402e-01
   1.8772418e+01   1.4744475e+00  -5.4166929e-01   3.9377458e-01  -5.5732320e-01
   1.8806915e+01   1.4548879e+00  -5.9220122e-01   3.7440332e-01  -5.6552015e-01
   1.8841412e+01   1.4335971e+00  -6.4202846e-01   3.5474168e-01  -5.7481871e-01
   1.8875909e+01   1.4106003e+00  -6.9109174e-01   3.3471214e-01  -5.8734011e-01
   1.8911333e+01   1.3852392e+00  -7.4061686e-01   3.1358205e-01  -6.0640996e-01
   1.8946757e+01   1.3581401e+00  -7.8921270e-01   2.9164686e-01  -6.3355725e-01
   1.8982181e+01   1.3293368e+00  -8.3681829e-01   2.6859105e-01  -6.7050824e-01
   1.9017605e+01   1.2988655e+00  -8.8337391e-01   2.4399212e-01  -7.2092561e-01
   1.9053029e+01   1.2667645e+00  -9.2882112e-01   2.1734232e-01  -7.8479805e-01
   1.9088453e+01   1.2330741e+00  -9.7310292e-01   1.8840659e-01  -8.4839538e-01
   1.9123877e+01   1.1978365e+00  -1.0161637e+00   1.5741119e-01  -8.9859513e-01
   1.9159302e+01   1.1610960e+00  -1.0579495e+00   1.2500902e-01  -9.2539612e-01
   1.9192402e+01   1.1254477e+00  -1.0957958e+00   9.4288804e-02  -9.2561493e-01
   1.9225502e+01   1.0885665e+00  -1.1324416e+00   6.3950895e-02  -9.0332535e-01
   1.9258603e+01   1.0504928e+00  -1.1678468e+00   3.4722063e-02  -8.6075754e-01
   1.9291703e+01   1.0112681e+00  -1.2019725e+00   7.1767762e-03  -8.0210679e-01
   1.9324804e+01   9.7093563e-01  -1.2347814e+00  -1.8236089e-02  -7.3055792e-01
   1.9357904e+01   9.2953941e-01  -1.2662376e+00  -4.1093731e-02  -6.4860905e-01
   1.9391005e+01   8.8712485e-01  -1.2963065e+00  -6.1110673e-02  -5.6080673e-01
   1.9424105e+01   8.4373841e-01  -1.3249553e+00  -7.8182300e-02  -4.7157404e-01
   1.9458311e+01   7.9793182e-01  -1.3530358e+00  -9.2766748e-02  -3.8459178e-01
   1.9492518e+01   7.5119168e-01  -1.3795333e+00  -1.0460902e-01  -3.1064242e-01
   1.9526724e+01   7.0357267e-01  -1.4044168e+00  -1.1422475e-01  -2.5283562e-01
   1.9560930e+01   6.5513052e-01  -1.4276572e+00  -1.2211592e-01  -2.1027760e-01
   1.9593136e+01   6.0882033e-01  -1.4480121e+00  -1.2839648e-01  -1.8158731e-01
   1.9625341e+01   5.6187873e-01  -1.4668652e+00  -1.3391612e-01  -1.6279895e-01
   1.9657547e+01   5.1435440e-01  -1.4841970e+00  -1.3897387e-01  -1.5256040e-01
   1.9689752e+01   4.6629663e-01  -1.4999895e+00  -1.4382312e-01  -1.4960401e-01
   1.9717264e+01   4.2485780e-01  -1.5122490e+00  -1.4796193e-01  -1.5193607e-01
   1.9744776e+01   3.8309741e-01  -1.5233639e+00  -1.5221721e-01  -1.5797002e-01
   1.9772288e+01   3.4104707e-01  -1.5333258e+00  -1.5668155e-01  -1.6702895e-01
   1.9799800e+01   2.9873861e-01  -1.5421272e+00  -1.6142974e-01  -1.7848999e-01
   1.9827312e+01   2.5620405e-01  -1.5497615e+00  -1.6652209e-01  -1.9178304e-01
   1.9854824e+01   2.1347558e-01  -1.5562228e+00  -1.7199691e-01  -2.0649387e-01
   1.9882336e+01   1.7058553e-01  -1.5615062e+00  -1.7789570e-01  -2.2280415e-01
   1.9909848e+01   1.2756638e-01  -1.5656078e+00  -1.8427730e-01  -2.4160256e-01
   1.9932386e+01   9.2251204e-02  -1.5680851e+00  -1.8991929e-01  -2.5933122e-01
   1.9954924e+01   5.6889172e-02  -1.5697658e+00  -1.9598005e-01  -2.7873352e-01
   1.9977462e+01   2.1498244e-02  -1.5706492e+00  -2.0249421e-01  -2.9956981e-01
   2.0000000e+01  -1.3903604e-02  -1.5707348e+00  -2.0949209e-01  -3.2162234e-01


==> data/figure2_model_GP.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   1.7336640e-04   2.3193663e-02   1.1422775e-02   1.1038362e-15
   2.0000000e-02   3.9901280e-04   4.4337930e-02   1.5977125e-02   4.8606185e-04
   3.0000000e-02   1.0258388e-03   6.3443626e-02   2.0490789e-02   1.0469309e-03
   4.0000000e-02   1.6964944e-03   8.0596375e-02   2.3094487e-02   1.7240216e-03
   5.0000000e-02   2.1599568e-03   9.5869816e-02   2.5654158e-02   2.4443546e-03
   6.0000000e-02   2.9626574e-03   1.0936804e-01   2.7542684e-02   3.2154850e-03
   7.0000000e-02   4.1830721e-03   1.2115699e-01   2.9854094e-02   3.9979403e-03
   8.0000000e-02   5.5767934e-03   1.3131060e-01   3.1810281e-02   4.8174825e-03
   9.0000000e-02   6.7662657e-03   1.3990042e-01   3.3671212e-02   5.6441311e-03
   1.0000000e-01   8.0321905e-03   1.4700977e-01   3.5842019e-02   6.4809073e-03
   1.1000000e-01   9.5480177e-03   1.5271054e-01   3.7823576e-02   7.3511628e-03
   1.2000000e-01   1.1173509e-02   1.5705706e-01   3.9516695e-02   8.2529267e-03
   1.3000000e-01   1.2847217e-02   1.6011516e-01   4.1609793e-02   9.1653835e-03
   1.4000000e-01   1.4508203e-02   1.6194730e-01   4.3140466e-02   1.0141248e-02
   1.5000000e-01   1.6049661e-02   1.6261279e-01   4.4694128e-02   1.1113579e-02
   1.6000000e-01   1.7834474e-02   1.6217370e-01   4.5573430e-02   1.2104310e-02
   1.7000000e-01   1.9598232e-02   1.6067328e-01   4.6898367e-02   1.3093738e-02
   1.8000000e-01   2.1170028e-02   1.5816604e-01   4.8365628e-02   1.4085313e-02
   1.9000000e-01   2.2698627e-02   1.5470915e-01   4.9353082e-02   1.5095809e-02
   2.0000000e-01   2.4467665e-02   1.5034840e-01   5.0825835e-02   1.6111237e-02
   2.1000000e-01   2.6244273e-02   1.4512262e-01   5.1581393e-02   1.7160870e-02
   2.2000000e-01   2.7683453e-02   1.3907084e-01   5.2000739e-02   1.8214425e-02
   2.3000000e-01   2.9005726e-02   1.3224535e-01   5.3207230e-02   1.9255306e-02
   2.4000000e-01   3.0261456e-02   1.2469300e-01   5.4254071e-02   2.0319133e-02
   2.5000000e-01   3.1585897e-02   1.1644856e-01   5.5480666e-02   2.1391260e-02
   2.6000000e-01   3.2690975e-02   1.0754538e-01   5.6745174e-02   2.2463840e-02
   2.7000000e-01   3.3947031e-02   9.8028501e-02   5.7614457e-02   2.3552552e-02
   2.8000000e-01   3.5278367e-02   8.7922882e-02   5.7762345e-02   2.4648425e-02
   2.9000000e-01   3.6423204e-02   7.7256484e-02   5.8236070e-02   2.5708292e-02
   3.0000000e-01   3.7431810e-02   6.6064595e-02   5.9194821e-02   2.6755888e-02
   3.1000000e-01   3.7837426e-02   5.4378827e-02   5.9984494e-02   2.7795941e-02
   3.2000000e-01   3.8605210e-02   4.2248650e-02   6.0896331e-02   2.8815077e-02
   3.3000000e-01   3.8864940e-02   2.9687761e-02   6.1802865e-02   2.9834722e-02
   3.4000000e-01   3.9224800e-02   1.6740388e-02   6.2868984e-02   3.0845653e-02
   3.5000000e-01   3.9354455e-02   3.4190051e-03   6.2845612e-02   3.1856264e-02
   3.6000000e-01   3.9493747e-02  -1.0240573e-02   6.3798168e-02   3.2830236e-02
   3.7000000e-01   3.9577345e-02  -2.4223272e-02   6.3930202e-02   3.3807319e-02
   3.8000000e-01   3.9153053e-02  -3.8508120e-02   6.4602189e-02   3.4736182e-02
   3.9000000e-01   3.8659394e-02  -5.3053856e-02   6.5509925e-02   3.5656823e-02
   4.0000000e-01   3.8511638e-02  -6.7845142e-02   6.5839778e-02   3.6575736e-02
   4.1000000e-01   3.7930493e-02  -8.2882942e-02   6.7417248e-02   3.7475983e-02
   4.2000000e-01   3.7145339e-02  -9.8137102e-02   6.8098473e-02   3.8405517e-02
   4.3000000e-01   3.6142979e-02  -1.1357878e-01   6.8939792e-02   3.9311803e-02
   4.4000000e-01   3.5006298e-02  -1.2919232e-01   6.9802059e-02   4.0201955e-02
   4.5000000e-01   3.3870113e-02  -1.4495505e-01   7.0721971e-02   4.1072231e-02
   4.6000000e-01   3.2343233e-02  -1.6086356e-01   7.1494375e-02   4.1925177e-02
   4.7000000e-01   3.0705564e-02  -1.7688426e-01   7.2214759e-02   4.2784607e-02
   4.8000000e-01   2.8603403e-02  -1.9300716e-01   7.2727080e-02   4.3634343e-02
   4.9000000e-01   2.6348917e-02  -2.0919701e-01   7.3768165e-02   4.4468182e-02
   5.0000000e-01   2.4359928e-02  -2.2544126e-01   7.4212477e-02   4.5311283e-02
   5.1000000e-01   2.1980606e-02  -2.4175086e-01   7.4700917e-02   4.6146401e-02
   5.2000000e-01   1.9308086e-02  -2.5810165e-01   7.4556644e-02   4.6969978e-02
   5.3000000e-01   1.6617383e-02  -2.7447763e-01   7.4513383e-02   4.7750246e-02
   5.4000000e-01   1.3649915e-02  -2.9086641e-01   7.4987231e-02   4.8489994e-02
   5.5000000e-01   1.0920325e-02  -3.0724924e-01   7.5330939e-02   4.9224163e-02
   5.6000000e-01   7.8499525e-03  -3.2363691e-01   7.5697527e-02   4.9957164e-02
   5.7000000e-01   4.6563444e-03  -3.4000519e-01   7.6099027e-02   5.0709683e-02
   5.8000000e-01   1.2532377e-03  -3.5633959e-01   7.6294572e-02   5.1498919e-02
   5.9000000e-01  -2.0937093e-03  -3.7262920e-01   7.6845208e-02   5.2292527e-02
   6.0000000e-01  -5.6284456e-03  -3.8887326e-01   7.6634227e-02   5.3152410e-02
   6.1000000e-01  -9.4605510e-03  -4.0507266e-01   7.6785530e-02   5.4013891e-02
   6.2000000e-01  -1.3591123e-02  -4.2119820e-01   7.7392035e-02   5.4890288e-02
   6.3000000e-01  -1.7941816e-02  -4.3723208e-01   7.7804117e-02   5.5840614e-02
   6.4000000e-01  -2.2088288e-02  -4.5316772e-01   7.8153036e-02   5.6827181e-02
   6.5000000e-01  -2.6537360e-02  -4.6901135e-01   7.8246302e-02   5.7818529e-02
   6.6000000e-01  -3.1150971e-02  -4.8474442e-01   7.8351017e-02   5.8806539e-02
   6.7000000e-01  -3.6125545e-02  -5.0035477e-01   7.8986220e-02   5.9769737e-02
   6.8000000e-01  -4.1264100e-02  -5.1582093e-01   7.9646325e-02   6.0731021e-02
   6.9000000e-01  -4.6326306e-02  -5.3112646e-01   7.9064719e-02   6.1678576e-02
   7.0000000e-01  -5.1670873e-02  -5.4628512e-01   7.8979800e-02   6.2558319e-02
   7.1000000e-01  -5.7273558e-02  -5.6128073e-01   7.8901605e-02   6.3355740e-02
   7.2000000e-01  -6.3092757e-02  -5.7611917e-01   7.8931208e-02   6.4021922e-02
   7.3000000e-01  -6.9098142e-02  -5.9081972e-01   7.9172592e-02   6.4522926e-02
   7.4000000e-01  -7.5224539e-02  -6.0539548e-01   8.0180004e-02   6.4816377e-02
   7.5000000e-01  -8.1294784e-02  -6.1985981e-01   7.9377443e-02   6.4948440e-02
   7.6000000e-01  -8.7596932e-02  -6.3422331e-01   7.9812566e-02   6.4868053e-02
   7.7000000e-01  -9.3998255e-02  -6.4847743e-01   7.9532206e-02   6.4650723e-02
   7.8000000e-01  -1.0033545e-01  -6.6258271e-01   7.9853487e-02   6.4346650e-02
   7.9000000e-01  -1.0720454e-01  -6.7658540e-01   7.9805669e-02   6.4056492e-02
   8.0000000e-01  -1.1365285e-01  -6.9044737e-01   8.0155885e-02   6.3820655e-02
   8.1000000e-01  -1.2046182e-01  -7.0417035e-01   8.0250207e-02   6.3754240e-02
   8.2000000e-01  -1.2734342e-01  -7.1773243e-01   8.0696732e-02   6.3864127e-02
   8.3000000e-01  -1.3460936e-01  -7.3112376e-01   8.0539039e-02   6.4189130e-02
   8.4000000e-01  -1.4206727e-01  -7.4433213e-01   8.1060307e-02   6.4740588e-02
   8.5000000e-01  -1.4970777e-01  -7.5732636e-01   8.1400327e-02   6.5458206e-02
   8.6000000e-01  -1.5721614e-01  -7.7005835e-01   8.1994352e-02   6.6289346e-02
   8.7000000e-01  -1.6457862e-01  -7.8252862e-01   8.2824323e-02   6.7155339e-02
   8.8000000e-01  -1.7233985e-01  -7.9476029e-01   8.2493327e-02   6.8015150e-02
   8.9000000e-01  -1.8040240e-01  -8.0674131e-01   8.2277219e-02   6.8783026e-02
   9.0000000e-01  -1.8841957e-01  -8.1849621e-01   8.2512269e-02   6.9441077e-02
   9.1000000e-01  -1.9667221e-01  -8.3003562e-01   8.2991269e-02   6.9987484e-02
   9.2000000e-01  -2.0500558e-01  -8.4136070e-01   8.3122980e-02   7.0368695e-02
   9.3000000e-01  -2.1335269e-01  -8.5247770e-01   8.3186211e-02   7.0604686e-02
   9.4000000e-01  -2.2197700e-01  -8.6339779e-01   8.2789331e-02   7.0673218e-02
   9.5000000e-01  -2.3044497e-01  -8.7411614e-01   8.2859703e-02   7.0568066e-02
   9.6000000e-01  -2.3924181e-01  -8.8465728e-01   8.2830641e-02   7.0383319e-02
   9.7000000e-01  -2.4767625e-01  -8.9502394e-01   8.3202274e-02   7.0211490e-02
   9.8000000e-01  -2.5658206e-01  -9.0522926e-01   8.2738588e-02   7.0144141e-02
   9.9000000e-01  -2.6540914e-01  -9.1523701e-01   8.3055417e-02   7.0111935e-02
   1.0000000e+00  -2.7455466e-01  -9.2505308e-01   8.3098046e-02   7.0220911e-02
   1.0100000e+00  -2.8345567e-01  -9.3465393e-01   8.3792182e-02   7.0457337e-02
   1.0200000e+00  -2.9295007e-01  -9.4404698e-01   8.4107851e-02   7.0793168e-02
   1.0300000e+00  -3.0281835e-01  -9.5319889e-01   8.4562717e-02   7.1161286e-02
   1.0400000e+00  -3.1245446e-01  -9.6208976e-01   8.4196570e-02   7.1534152e-02
   1.0500000e+00  -3.2203083e-01  -9.7073846e-01   8.4216828e-02   7.1849054e-02
   1.0600000e+00  -3.3178948e-01  -9.7915280e-01   8.3507615e-02   7.2081361e-02
   1.0700000e+00  -3.4172688e-01  -9.8733246e-01   8.3360998e-02   7.2208458e-02
   1.0800000e+00  -3.5170311e-01  -9.9528269e-01   8.3752171e-02   7.2295857e-02
   1.0900000e+00  -3.6166569e-01  -1.0030097e+00   8.3724264e-02   7.2392967e-02
   1.1000000e+00  -3.7190069e-01  -1.0105213e+00   8.4265844e-02   7.2477133e-02
   1.1100000e+00  -3.8192259e-01  -1.0178162e+00   8.4807671e-02   7.2568647e-02
   1.1200000e+00  -3.9198267e-01  -1.0249022e+00   8.4356817e-02   7.2636240e-02
   1.1300000e+00  -4.0197050e-01  -1.0317892e+00   8.5036680e-02   7.2658476e-02
   1.1400000e+00  -4.1236531e-01  -1.0384726e+00   8.5621290e-02   7.2718028e-02
   1.1500000e+00  -4.2306897e-01  -1.0449414e+00   8.5755828e-02   7.2829498e-02
   1.1600000e+00  -4.3369876e-01  -1.0511777e+00   8.5644899e-02   7.2996274e-02
   1.1700000e+00  -4.4421851e-01  -1.0571703e+00   8.5765153e-02   7.3211479e-02
   1.1800000e+00  -4.5487128e-01  -1.0629369e+00   8.5928014e-02   7.3489497e-02
   1.1900000e+00  -4.6558337e-01  -1.0684646e+00   8.5880999e-02   7.3800045e-02
   1.2000000e+00  -4.7619525e-01  -1.0737483e+00   8.5365015e-02   7.4089695e-02
   1.2100000e+00  -4.8701355e-01  -1.0787959e+00   8.5448636e-02   7.4350268e-02
   1.2200000e+00  -4.9764018e-01  -1.0836037e+00   8.5604769e-02   7.4579247e-02
   1.2300000e+00  -5.0855588e-01  -1.0881837e+00   8.5785376e-02   7.4781523e-02
   1.2400000e+00  -5.1937831e-01  -1.0925326e+00   8.5885877e-02   7.4972187e-02
   1.2500000e+00  -5.3034113e-01  -1.0966552e+00   8.5617803e-02   7.5134230e-02
   1.2600000e+00  -5.4104003e-01  -1.1005448e+00   8.5373550e-02   7.5266830e-02
   1.2700000e+00  -5.5173489e-01  -1.1042284e+00   8.4318748e-02   7.5400145e-02
   1.2800000e+00  -5.6278956e-01  -1.1077042e+00   8.4847843e-02   7.5464337e-02
   1.2900000e+00  -5.7386776e-01  -1.1109579e+00   8.5214440e-02   7.5529123e-02
   1.3000000e+00  -5.8507937e-01  -1.1139933e+00   8.4872162e-02   7.5594912e-02
   1.3100000e+00  -5.9636839e-01  -1.1168060e+00   8.5213851e-02   7.5616606e-02
   1.3200000e+00  -6.0737510e-01  -1.1193989e+00   8.5033130e-02   7.5626212e-02
   1.3300000e+00  -6.1838592e-01  -1.1217938e+00   8.5573005e-02   7.5605387e-02
   1.3400000e+00  -6.2948343e-01  -1.1239910e+00   8.5698032e-02   7.5592680e-02
   1.3500000e+00  -6.4057273e-01  -1.1259869e+00   8.6147258e-02   7.5602095e-02
   1.3600000e+00  -6.5187843e-01  -1.1277718e+00   8.6440627e-02   7.5643083e-02
   1.3700000e+00  -6.6284916e-01  -1.1293303e+00   8.6788951e-02   7.5762058e-02
   1.3800000e+00  -6.7414964e-01  -1.1306804e+00   8.7338307e-02   7.5925908e-02
   1.3900000e+00  -6.8540661e-01  -1.1318002e+00   8.8748654e-02   7.6108614e-02
   1.4000000e+00  -6.9681571e-01  -1.1327025e+00   8.9061477e-02   7.6315950e-02
   1.4100000e+00  -7.0818544e-01  -1.1333858e+00   8.9611762e-02   7.6488822e-02
   1.4200000e+00  -7.1987312e-01  -1.1338512e+00   8.9356970e-02   7.6607923e-02
   1.4300000e+00  -7.3131222e-01  -1.1340976e+00   8.9640398e-02   7.6662028e-02
   1.4400000e+00  -7.4253431e-01  -1.1341395e+00   9.0353200e-02   7.6710247e-02
   1.4500000e+00  -7.5407090e-01  -1.1339938e+00   9.0997785e-02   7.6794208e-02
   1.4600000e+00  -7.6526106e-01  -1.1336377e+00   9.1913029e-02   7.6913357e-02
   1.4700000e+00  -7.7644763e-01  -1.1330870e+00   9.2990483e-02   7.7098494e-02
   1.4800000e+00  -7.8771643e-01  -1.1323389e+00   9.2852156e-02   7.7349530e-02
   1.4900000e+00  -7.9908370e-01  -1.1313831e+00   9.3437572e-02   7.7602838e-02
   1.5000000e+00  -8.1069950e-01  -1.1302139e+00   9.3362157e-02   7.7891895e-02
   1.5100000e+00  -8.2210538e-01  -1.1288189e+00   9.4378968e-02   7.8172864e-02
   1.5200000e+00  -8.3350414e-01  -1.1272103e+00   9.4902000e-02   7.8470793e-02
   1.5300000e+00  -8.4510901e-01  -1.1253896e+00   9.5538249e-02   7.8768900e-02
   1.5400000e+00  -8.5614414e-01  -1.1233457e+00   9.6447520e-02   7.9053720e-02
   1.5500000e+00  -8.6708468e-01  -1.1211096e+00   9.5835701e-02   7.9372096e-02
   1.5600000e+00  -8.7839314e-01  -1.1186881e+00   9.6638642e-02   7.9639337e-02
   1.5700000e+00  -8.8991249e-01  -1.1160623e+00   9.7444084e-02   7.9920485e-02
   1.5800000e+00  -9.0066252e-01  -1.1132226e+00   9.8392782e-02   8.0211687e-02
   1.5900000e+00  -9.1194318e-01  -1.1102090e+00   9.8967085e-02   8.0521469e-02
   1.6000000e+00  -9.2274148e-01  -1.1069932e+00   9.9812516e-02   8.0831323e-02
   1.6100000e+00  -9.3319724e-01  -1.1036005e+00   1.0078905e-01   8.1168898e-02
   1.6200000e+00  -9.4413918e-01  -1.1000463e+00   1.0294049e-01   8.1557171e-02
   1.6300000e+00  -9.5488957e-01  -1.0963035e+00   1.0301152e-01   8.2016142e-02
   1.6400000e+00  -9.6593393e-01  -1.0923802e+00   1.0372466e-01   8.2453882e-02
   1.6500000e+00  -9.7660625e-01  -1.0882604e+00   1.0416623e-01   8.2893365e-02
   1.6600000e+00  -9.8725648e-01  -1.0839622e+00   1.0471317e-01   8.3326593e-02
   1.6700000e+00  -9.9815672e-01  -1.0794844e+00   1.0483245e-01   8.3742623e-02
   1.6800000e+00  -1.0088829e+00  -1.0748145e+00   1.0572560e-01   8.4138930e-02
   1.6900000e+00  -1.0185101e+00  -1.0699620e+00   1.0618417e-01   8.4541875e-02
   1.7000000e+00  -1.0292030e+00  -1.0649835e+00   1.0654008e-01   8.4958294e-02
   1.7100000e+00  -1.0393970e+00  -1.0598232e+00   1.0794964e-01   8.5372270e-02
   1.7200000e+00  -1.0502231e+00  -1.0545061e+00   1.0949970e-01   8.5810207e-02
   1.7300000e+00  -1.0601983e+00  -1.0489984e+00   1.1049444e-01   8.6278438e-02
   1.7400000e+00  -1.0704536e+00  -1.0433463e+00   1.1024906e-01   8.6787262e-02
   1.7500000e+00  -1.0807646e+00  -1.0375339e+00   1.1166419e-01   8.7224807e-02
   1.7600000e+00  -1.0908143e+00  -1.0315574e+00   1.1295016e-01   8.7723869e-02
   1.7700000e+00  -1.1010545e+00  -1.0254293e+00   1.1575966e-01   8.8253878e-02
   1.7800000e+00  -1.1113052e+00  -1.0191379e+00   1.1785749e-01   8.8864727e-02
   1.7900000e+00  -1.1213312e+00  -1.0126766e+00   1.2018903e-01   8.9532921e-02
   1.8000000e+00  -1.1314342e+00  -1.0060578e+00   1.2261384e-01   9.0309048e-02
   1.8100000e+00  -1.1412473e+00  -9.9927301e-01   1.2409461e-01   9.1149930e-02
   1.8200000e+00  -1.1506373e+00  -9.9233331e-01   1.2465569e-01   9.2029038e-02
   1.8300000e+00  -1.1601135e+00  -9.8525619e-01   1.2622604e-01   9.2909256e-02
   1.8400000e+00  -1.1700425e+00  -9.7803125e-01   1.2754143e-01   9.3844862e-02
   1.8500000e+00  -1.1794510e+00  -9.7063018e-01   1.2745294e-01   9.4840236e-02
   1.8600000e+00  -1.1894718e+00  -9.6307757e-01   1.3019313e-01   9.5805241e-02
   1.8700000e+00  -1.1990903e+00  -9.5533294e-01   1.3174808e-01   9.6891373e-02
   1.8800000e+00  -1.2091033e+00  -9.4741466e-01   1.3114943e-01   9.8049756e-02
   1.8900000e+00  -1.2180237e+00  -9.3930014e-01   1.3171578e-01   9.9170685e-02
   1.9000000e+00  -1.2279422e+00  -9.3104076e-01   1.3253698e-01   1.0031845e-01
   1.9100000e+00  -1.2374231e+00  -9.2257501e-01   1.3499895e-01   1.0148470e-01
   1.9200000e+00  -1.2465226e+00  -9.1392051e-01   1.3637393e-01   1.0278011e-01
   1.9300000e+00  -1.2550194e+00  -9.0509529e-01   1.3673822e-01   1.0413728e-01
   1.9400000e+00  -1.2644269e+00  -8.9612961e-01   1.3939898e-01   1.0546095e-01
   1.9500000e+00  -1.2735167e+00  -8.8696169e-01   1.4137290e-01   1.0687544e-01
   1.9600000e+00  -1.2819799e+00  -8.7760822e-01   1.4429469e-01   1.0833883e-01
   1.9700000e+00  -1.2914889e+00  -8.6810046e-01   1.4658650e-01   1.0986431e-01
   1.9800000e+00  -1.3003746e+00  -8.5837303e-01   1.5163266e-01   1.1147284e-01
   1.9900000e+00  -1.3089105e+00  -8.4846066e-01   1.5412550e-01   1.1327049e-01
   2.0000000e+00  -1.3171279e+00  -8.3838345e-01   1.5521964e-01   1.1509195e-01
   2.0100000e+00  -1.3251180e+00  -8.2815791e-01   1.5755705e-01   1.1687062e-01
   2.0200000e+00  -1.3321609e+00  -8.1779457e-01   1.5837829e-01   1.1869271e-01
   2.0300000e+00  -1.3406174e+00  -8.0734061e-01   1.6337423e-01   1.2047167e-01
   2.0400000e+00  -1.3486950e+00  -7.9671153e-01   1.6649110e-01   1.2240149e-01
   2.0500000e+00  -1.3559117e+00  -7.8592765e-01   1.6927057e-01   1.2438478e-01
   2.0600000e+00  -1.3636411e+00  -7.7503881e-01   1.7210901e-01   1.2646916e-01
   2.0700000e+00  -1.3718752e+00  -7.6401231e-01   1.7527664e-01   1.2859868e-01
   2.0800000e+00  -1.3791316e+00  -7.5281977e-01   1.7837508e-01   1.3074361e-01
   2.0900000e+00  -1.3870076e+00  -7.4151931e-01   1.8149262e-01   1.3290168e-01
   2.1000000e+00  -1.3948381e+00  -7.3007001e-01   1.8329176e-01   1.3506582e-01
   2.1100000e+00  -1.4021844e+00  -7.1847051e-01   1.8627794e-01   1.3719795e-01
   2.1200000e+00  -1.4090939e+00  -7.0675099e-01   1.8917770e-01   1.3932615e-01
   2.1300000e+00  -1.4168245e+00  -6.9493508e-01   1.9092913e-01   1.4148863e-01
   2.1400000e+00  -1.4240318e+00  -6.8297134e-01   1.9209811e-01   1.4360944e-01
   2.1500000e+00  -1.4309619e+00  -6.7089185e-01   1.9412914e-01   1.4558311e-01
   2.1600000e+00  -1.4374774e+00  -6.5871172e-01   1.9733246e-01   1.4751865e-01
   2.1700000e+00  -1.4438569e+00  -6.4645146e-01   1.9977791e-01   1.4950661e-01
   2.1800000e+00  -1.4492527e+00  -6.3411497e-01   2.0145897e-01   1.5149010e-01
   2.1900000e+00  -1.4555288e+00  -6.2175085e-01   2.0505935e-01   1.5341286e-01
   2.2000000e+00  -1.4622259e+00  -6.0930749e-01   2.0747490e-01   1.5536592e-01
   2.2100000e+00  -1.4683875e+00  -5.9675602e-01   2.1024967e-01   1.5734016e-01
   2.2200000e+00  -1.4737184e+00  -5.8412554e-01   2.1178908e-01   1.5935961e-01
   2.2300000e+00  -1.4795035e+00  -5.7145456e-01   2.1175695e-01   1.6132952e-01
   2.2400000e+00  -1.4843833e+00  -5.5870858e-01   2.1433106e-01   1.6318162e-01
   2.2500000e+00  -1.4902549e+00  -5.4593812e-01   2.1439246e-01   1.6503150e-01
   2.2600000e+00  -1.4965362e+00  -5.3307871e-01   2.1757550e-01   1.6677799e-01
   2.2700000e+00  -1.5012796e+00  -5.2011010e-01   2.2088564e-01   1.6854939e-01
   2.2800000e+00  -1.5068135e+00  -5.0711303e-01   2.2375063e-01   1.7041693e-01
   2.2900000e+00  -1.5123853e+00  -4.9403840e-01   2.2495148e-01   1.7230523e-01
   2.3000000e+00  -1.5176861e+00  -4.8087752e-01   2.2762384e-01   1.7415110e-01
   2.3100000e+00  -1.5219202e+00  -4.6764351e-01   2.2829673e-01   1.7601197e-01
   2.3200000e+00  -1.5268577e+00  -4.5438563e-01   2.2710409e-01   1.7780054e-01
   2.3300000e+00  -1.5312456e+00  -4.4105523e-01   2.2913120e-01   1.7941639e-01
   2.3400000e+00  -1.5360244e+00  -4.2768381e-01   2.2774391e-01   1.8095933e-01
   2.3500000e+00  -1.5398249e+00  -4.1423876e-01   2.2784409e-01   1.8238759e-01
   2.3600000e+00  -1.5436206e+00  -4.0077075e-01   2.2793723e-01   1.8374048e-01
   2.3700000e+00  -1.5475037e+00  -3.8727047e-01   2.3119557e-01   1.8497425e-01
   2.3800000e+00  -1.5522794e+00  -3.7373117e-01   2.3241155e-01   1.8631450e-01
   2.3900000e+00  -1.5561244e+00  -3.6009929e-01   2.3344385e-01   1.8762745e-01
   2.4000000e+00  -1.5597384e+00  -3.4641899e-01   2.3493310e-01   1.8889189e-01
   2.4100000e+00  -1.5634307e+00  -3.3269907e-01   2.3711386e-01   1.9012676e-01
   2.4200000e+00  -1.5656406e+00  -3.1892941e-01   2.3662812e-01   1.9139597e-01
   2.4300000e+00  -1.5685805e+00  -3.0517698e-01   2.3835757e-01   1.9259417e-01
   2.4400000e+00  -1.5721655e+00  -2.9139775e-01   2.3859308e-01   1.9382351e-01
   2.4500000e+00  -1.5749883e+00  -2.7755013e-01   2.4009914e-01   1.9500262e-01
   2.4600000e+00  -1.5776290e+00  -2.6367100e-01   2.4208235e-01   1.9619309e-01
   2.4700000e+00  -1.5793634e+00  -2.4976329e-01   2.4285839e-01   1.9742401e-01
   2.4800000e+00  -1.5822962e+00  -2.3586542e-01   2.4435111e-01   1.9863237e-01
   2.4900000e+00  -1.5847682e+00  -2.2190819e-01   2.4405072e-01   1.9985445e-01
   2.5000000e+00  -1.5869263e+00  -2.0791030e-01   2.4292610e-01   2.0100148e-01
   2.5100000e+00  -1.5886935e+00  -1.9388093e-01   2.4329240e-01   2.0208590e-01
   2.5200000e+00  -1.5912517e+00  -1.7983407e-01   2.4423238e-01   2.0313107e-01
   2.5300000e+00  -1.5931336e+00  -1.6572327e-01   2.4313695e-01   2.0416332e-01
   2.5400000e+00  -1.5952785e+00  -1.5157780e-01   2.4311670e-01   2.0509044e-01
   2.5500000e+00  -1.5964251e+00  -1.3737970e-01   2.4217116e-01   2.0594241e-01
   2.5600000e+00  -1.5986862e+00  -1.2317257e-01   2.4164567e-01   2.0669530e-01
   2.5700000e+00  -1.6000110e+00  -1.0889477e-01   2.4332292e-01   2.0734812e-01
   2.5800000e+00  -1.6005002e+00  -9.4590896e-02   2.4289120e-01   2.0802961e-01
   2.5900000e+00  -1.6020259e+00  -8.0294048e-02   2.4163937e-01   2.0866532e-01
   2.6000000e+00  -1.6031079e+00  -6.5943897e-02   2.4097071e-01   2.0920946e-01
   2.6100000e+00  -1.6034265e+00  -5.1560318e-02   2.4052550e-01   2.0968952e-01
   2.6200000e+00  -1.6042238e+00  -3.7177871e-02   2.4114534e-01   2.1008412e-01
   2.6300000e+00  -1.6040562e+00  -2.2762364e-02   2.4143590e-01   2.1047572e-01
   2.6400000e+00  -1.6039339e+00  -8.3594949e-03   2.4202239e-01   2.1084679e-01
   2.6500000e+00  -1.6041357e+00   6.0412289e-03   2.4235571e-01   2.1119419e-01
   2.6600000e+00  -1.6033985e+00   2.0461887e-02   2.4348739e-01   2.1154445e-01
   2.6700000e+00  -1.6037162e+00   3.4861741e-02   2.4392317e-01   2.1193154e-01
   2.6800000e+00  -1.6021105e+00   4.9302582e-02   2.4600020e-01   2.1232549e-01
   2.6900000e+00  -1.6021075e+00   6.3687209e-02   2.4534420e-01   2.1282656e-01
   2.7000000e+00  -1.6011199e+00   7.8108253e-02   2.4472473e-01   2.1328931e-01
   2.7100000e+00  -1.5996029e+00   9.2522488e-02   2.4543392e-01   2.1371478e-01
   2.7200000e+00  -1.5986230e+00   1.0690866e-01   2.4541994e-01   2.1413832e-01
   2.7300000e+00  -1.5973148e+00   1.2130274e-01   2.4459822e-01   2.1453777e-01
   2.7400000e+00  -1.5962617e+00   1.3569710e-01   2.4488439e-01   2.1488186e-01
   2.7500000e+00  -1.5943752e+00   1.5010768e-01   2.4514606e-01   2.1522866e-01
   2.7600000e+00  -1.5929700e+00   1.6449786e-01   2.4617415e-01   2.1559463e-01
   2.7700000e+00  -1.5912659e+00   1.7889708e-01   2.4549411e-01   2.1600849e-01
   2.7800000e+00  -1.5887774e+00   1.9329857e-01   2.4511292e-01   2.1638638e-01
   2.7900000e+00  -1.5876187e+00   2.0766751e-01   2.4521770e-01   2.1673807e-01
   2.8000000e+00  -1.5858056e+00   2.2207900e-01   2.4462861e-01   2.1710141e-01
   2.8100000e+00  -1.5840271e+00   2.3650344e-01   2.4422358e-01   2.1743006e-01
   2.8200000e+00  -1.5818337e+00   2.5094807e-01   2.4400096e-01   2.1771676e-01
   2.8300000e+00  -1.5798481e+00   2.6539376e-01   2.4550821e-01   2.1796041e-01
   2.8400000e+00  -1.5768996e+00   2.7985544e-01   2.4345221e-01   2.1829295e-01
   2.8500000e+00  -1.5735092e+00   2.9429491e-01   2.4392484e-01   2.1850675e-01
   2.8600000e+00  -1.5706608e+00   3.0869337e-01   2.4414832e-01   2.1873654e-01
   2.8700000e+00  -1.5669388e+00   3.2308256e-01   2.4398117e-01   2.1895561e-01
   2.8800000e+00  -1.5647722e+00   3.3742587e-01   2.4305371e-01   2.1918392e-01
   2.8900000e+00  -1.5613686e+00   3.5181253e-01   2.4325628e-01   2.1936163e-01
   2.9000000e+00  -1.5575909e+00   3.6617933e-01   2.4330445e-01   2.1954674e-01
   2.9100000e+00  -1.5537697e+00   3.8051473e-01   2.4408939e-01   2.1975602e-01
   2.9200000e+00  -1.5504817e+00   3.9481921e-01   2.4435149e-01   2.1998362e-01
   2.9300000e+00  -1.5461445e+00   4.0912789e-01   2.4423998e-01   2.2021941e-01
   2.9400000e+00  -1.5416718e+00   4.2339223e-01   2.4475166e-01   2.2044907e-01
   2.9500000e+00  -1.5374214e+00   4.3761208e-01   2.4617299e-01   2.2073548e-01
   2.9600000e+00  -1.5330271e+00   4.5180289e-01   2.4559209e-01   2.2107841e-01
   2.9700000e+00  -1.5287723e+00   4.6596505e-01   2.4683757e-01   2.2138995e-01
   2.9800000e+00  -1.5236686e+00   4.8010885e-01   2.4558432e-01   2.2177942e-01
   2.9900000e+00  -1.5191645e+00   4.9419924e-01   2.4480382e-01   2.2208949e-01
   3.0000000e+00  -1.5140728e+00   5.0827269e-01   2.4409417e-01   2.2235713e-01
   3.0100000e+00  -1.5090117e+00   5.2230389e-01   2.4388711e-01   2.2259156e-01
   3.0200000e+00  -1.5043574e+00   5.3629923e-01   2.4261025e-01   2.2285451e-01
   3.0300000e+00  -1.4987120e+00   5.5028850e-01   2.4236151e-01   2.2308681e-01
   3.0400000e+00  -1.4931551e+00   5.6422210e-01   2.4168123e-01   2.2332108e-01
   3.0500000e+00  -1.4881168e+00   5.7811090e-01   2.4091754e-01   2.2352889e-01
   3.0600000e+00  -1.4824426e+00   5.9198582e-01   2.3987063e-01   2.2368464e-01
   3.0700000e+00  -1.4772471e+00   6.0581804e-01   2.3943998e-01   2.2380386e-01
   3.0800000e+00  -1.4710995e+00   6.1963683e-01   2.3729028e-01   2.2389153e-01
   3.0900000e+00  -1.4647810e+00   6.3339850e-01   2.3678161e-01   2.2389325e-01
   3.1000000e+00  -1.4577430e+00   6.4709794e-01   2.3655586e-01   2.2387574e-01
   3.1100000e+00  -1.4508968e+00   6.6070396e-01   2.3617631e-01   2.2386490e-01
   3.1200000e+00  -1.4448575e+00   6.7423142e-01   2.3445810e-01   2.2385819e-01
   3.1300000e+00  -1.4385168e+00   6.8773091e-01   2.3446399e-01   2.2374118e-01
   3.1400000e+00  -1.4312143e+00   7.0118959e-01   2.3532201e-01   2.2362188e-01
   3.1500000e+00  -1.4246978e+00   7.1455763e-01   2.3581460e-01   2.2354020e-01
   3.1600000e+00  -1.4177136e+00   7.2788463e-01   2.3486070e-01   2.2352367e-01
   3.1700000e+00  -1.4099174e+00   7.4115102e-01   2.3528782e-01   2.2349137e-01
   3.1800000e+00  -1.4029794e+00   7.5432015e-01   2.3540231e-01   2.2350413e-01
   3.1900000e+00  -1.3947708e+00   7.6744220e-01   2.3534175e-01   2.2353636e-01
   3.2000000e+00  -1.3874019e+00   7.8045621e-01   2.3537430e-01   2.2356857e-01
   3.2100000e+00  -1.3796144e+00   7.9341269e-01   2.3674067e-01   2.2362311e-01
   3.2200000e+00  -1.3717681e+00   8.0629227e-01   2.3666568e-01   2.2370149e-01
   3.2300000e+00  -1.3637424e+00   8.1910038e-01   2.3747940e-01   2.2378835e-01
   3.2400000e+00  -1.3549382e+00   8.3183147e-01   2.3715035e-01   2.2387938e-01
   3.2500000e+00  -1.3464292e+00   8.4445031e-01   2.3747906e-01   2.2391424e-01
   3.2600000e+00  -1.3385909e+00   8.5698185e-01   2.3754404e-01   2.2400590e-01
   3.2700000e+00  -1.3292420e+00   8.6946545e-01   2.3750165e-01   2.2410854e-01
   3.2800000e+00  -1.3205807e+00   8.8182436e-01   2.3651580e-01   2.2420969e-01
   3.2900000e+00  -1.3122970e+00   8.9410360e-01   2.3623342e-01   2.2429535e-01
   3.3000000e+00  -1.3028392e+00   9.0632929e-01   2.3610132e-01   2.2437214e-01
   3.3100000e+00  -1.2939456e+00   9.1844726e-01   2.3541197e-01   2.2444876e-01
   3.3200000e+00  -1.2843664e+00   9.3048778e-01   2.3423808e-01   2.2447271e-01
   3.3300000e+00  -1.2753942e+00   9.4242462e-01   2.3243051e-01   2.2444554e-01
   3.3400000e+00  -1.2653953e+00   9.5429467e-01   2.3154298e-01   2.2433021e-01
   3.3500000e+00  -1.2561877e+00   9.6604918e-01   2.3073639e-01   2.2420464e-01
   3.3600000e+00  -1.2461107e+00   9.7773719e-01   2.2865313e-01   2.2402571e-01
   3.3700000e+00  -1.2365803e+00   9.8931488e-01   2.2682020e-01   2.2372640e-01
   3.3800000e+00  -1.2260110e+00   1.0008199e+00   2.2608489e-01   2.2334031e-01
   3.3900000e+00  -1.2155557e+00   1.0122033e+00   2.2601293e-01   2.2290473e-01
   3.4000000e+00  -1.2051292e+00   1.0234777e+00   2.2642355e-01   2.2245049e-01
   3.4100000e+00  -1.1942171e+00   1.0346545e+00   2.2609356e-01   2.2201328e-01
   3.4200000e+00  -1.1843416e+00   1.0457133e+00   2.2637789e-01   2.2154415e-01
   3.4300000e+00  -1.1741702e+00   1.0567154e+00   2.2518896e-01   2.2110120e-01
   3.4400000e+00  -1.1636324e+00   1.0676475e+00   2.2478714e-01   2.2061421e-01
   3.4500000e+00  -1.1533034e+00   1.0784953e+00   2.2333774e-01   2.2016891e-01
   3.4600000e+00  -1.1424967e+00   1.0892737e+00   2.2204788e-01   2.1966971e-01
   3.4700000e+00  -1.1315684e+00   1.0999615e+00   2.2046156e-01   2.1910865e-01
   3.4800000e+00  -1.1203182e+00   1.1105571e+00   2.1829807e-01   2.1847098e-01
   3.4900000e+00  -1.1092747e+00   1.1210473e+00   2.1862717e-01   2.1777666e-01
   3.5000000e+00  -1.0984452e+00   1.1314486e+00   2.1810306e-01   2.1711159e-01
   3.5100000e+00  -1.0865467e+00   1.1417760e+00   2.1612044e-01   2.1647733e-01
   3.5200000e+00  -1.0755908e+00   1.1519753e+00   2.1510337e-01   2.1579201e-01
   3.5300000e+00  -1.0638105e+00   1.1621004e+00   2.1348222e-01   2.1509189e-01
   3.5400000e+00  -1.0521538e+00   1.1721134e+00   2.1289633e-01   2.1434567e-01
   3.5500000e+00  -1.0402225e+00   1.1820255e+00   2.1026650e-01   2.1362632e-01
   3.5600000e+00  -1.0282710e+00   1.1918257e+00   2.0944405e-01   2.1282249e-01
   3.5700000e+00  -1.0171411e+00   1.2015151e+00   2.0846810e-01   2.1201557e-01
   3.5800000e+00  -1.0048050e+00   1.2111407e+00   2.0695115e-01   2.1121669e-01
   3.5900000e+00  -9.9312909e-01   1.2206413e+00   2.0677875e-01   2.1039416e-01
   3.6000000e+00  -9.8081481e-01   1.2300528e+00   2.0636745e-01   2.0961362e-01
   3.6100000e+00  -9.6813239e-01   1.2393450e+00   2.0456269e-01   2.0885603e-01
   3.6200000e+00  -9.5590028e-01   1.2485039e+00   2.0402534e-01   2.0808395e-01
   3.6300000e+00  -9.4343373e-01   1.2575578e+00   2.0328780e-01   2.0733115e-01
   3.6400000e+00  -9.3019256e-01   1.2664976e+00   2.0235936e-01   2.0657978e-01
   3.6500000e+00  -9.1808101e-01   1.2752843e+00   2.0188403e-01   2.0584944e-01
   3.6600000e+00  -9.0476346e-01   1.2839818e+00   2.0062626e-01   2.0513391e-01
   3.6700000e+00  -8.9131745e-01   1.2925299e+00   1.9896494e-01   2.0440989e-01
   3.6800000e+00  -8.7841592e-01   1.3009277e+00   1.9805657e-01   2.0364955e-01
   3.6900000e+00  -8.6616063e-01   1.3092067e+00   1.9747325e-01   2.0289968e-01
   3.7000000e+00  -8.5277783e-01   1.3174043e+00   1.9623936e-01   2.0218623e-01
   3.7100000e+00  -8.3952613e-01   1.3254664e+00   1.9561097e-01   2.0143802e-01
   3.7200000e+00  -8.2585816e-01   1.3334033e+00   1.9399814e-01   2.0067626e-01
   3.7300000e+00  -8.1191524e-01   1.3411976e+00   1.9206796e-01   1.9988049e-01
   3.7400000e+00  -7.9867440e-01   1.3488348e+00   1.9095231e-01   1.9902152e-01
   3.7500000e+00  -7.8490038e-01   1.3563585e+00   1.9020295e-01   1.9814500e-01
   3.7600000e+00  -7.7155194e-01   1.3637472e+00   1.8829400e-01   1.9726935e-01
   3.7700000e+00  -7.5788957e-01   1.3710249e+00   1.8762408e-01   1.9633844e-01
   3.7800000e+00  -7.4430200e-01   1.3781819e+00   1.8687974e-01   1.9540662e-01
   3.7900000e+00  -7.3063415e-01   1.3852228e+00   1.8648673e-01   1.9448990e-01
   3.8000000e+00  -7.1645351e-01   1.3921406e+00   1.8470426e-01   1.9360047e-01
   3.8100000e+00  -7.0269051e-01   1.3989150e+00   1.8454717e-01   1.9266953e-01
   3.8200000e+00  -6.8866887e-01   1.4055689e+00   1.8408690e-01   1.9179268e-01
   3.8300000e+00  -6.7442538e-01   1.4120947e+00   1.8285647e-01   1.9092125e-01
   3.8400000e+00  -6.6040713e-01   1.4184902e+00   1.8107676e-01   1.9002420e-01
   3.8500000e+00  -6.4599224e-01   1.4247667e+00   1.7958354e-01   1.8908427e-01
   3.8600000e+00  -6.3133734e-01   1.4308961e+00   1.7868231e-01   1.8811736e-01
   3.8700000e+00  -6.1683520e-01   1.4368730e+00   1.7734195e-01   1.8715587e-01
   3.8800000e+00  -6.0284344e-01   1.4427140e+00   1.7656665e-01   1.8617729e-01
   3.8900000e+00  -5.8827466e-01   1.4484441e+00   1.7573624e-01   1.8521290e-01
   3.9000000e+00  -5.7357252e-01   1.4540296e+00   1.7426651e-01   1.8426685e-01
   3.9100000e+00  -5.5906207e-01   1.4594735e+00   1.7222041e-01   1.8331261e-01
   3.9200000e+00  -5.4439845e-01   1.4647816e+00   1.7126429e-01   1.8232437e-01
   3.9300000e+00  -5.2954632e-01   1.4699396e+00   1.6981779e-01   1.8134385e-01
   3.9400000e+00  -5.1495975e-01   1.4749525e+00   1.6844547e-01   1.8035937e-01
   3.9500000e+00  -5.0026342e-01   1.4798375e+00   1.6678731e-01   1.7936963e-01
   3.9600000e+00  -4.8588977e-01   1.4845857e+00   1.6589609e-01   1.7835446e-01
   3.9700000e+00  -4.7104507e-01   1.4892088e+00   1.6501853e-01   1.7734999e-01
   3.9800000e+00  -4.5582009e-01   1.4936863e+00   1.6378462e-01   1.7633781e-01
   3.9900000e+00  -4.4082165e-01   1.4980082e+00   1.6233645e-01   1.7529387e-01
   4.0000000e+00  -4.2551128e-01   1.5021908e+00   1.6129064e-01   1.7422385e-01
   4.0100000e+00  -4.1055825e-01   1.5062215e+00   1.6022685e-01   1.7315269e-01
   4.0200000e+00  -3.9529125e-01   1.5101236e+00   1.5923554e-01   1.7206535e-01
   4.0300000e+00  -3.8024567e-01   1.5138721e+00   1.5874910e-01   1.7097582e-01
   4.0400000e+00  -3.6503353e-01   1.5174837e+00   1.5818036e-01   1.6990796e-01
   4.0500000e+00  -3.4962936e-01   1.5209551e+00   1.5674917e-01   1.6887098e-01
   4.0600000e+00  -3.3375754e-01   1.5242808e+00   1.5501698e-01   1.6780492e-01
   4.0700000e+00  -3.1852657e-01   1.5274314e+00   1.5356136e-01   1.6671565e-01
   4.0800000e+00  -3.0348641e-01   1.5304445e+00   1.5202883e-01   1.6561671e-01
   4.0900000e+00  -2.8811137e-01   1.5333254e+00   1.5074602e-01   1.6447202e-01
   4.1000000e+00  -2.7286312e-01   1.5360589e+00   1.4988752e-01   1.6332377e-01
   4.1100000e+00  -2.5775362e-01   1.5386421e+00   1.4863734e-01   1.6222921e-01
   4.1200000e+00  -2.4252789e-01   1.5411122e+00   1.4805802e-01   1.6112852e-01
   4.1300000e+00  -2.2730750e-01   1.5434866e+00   1.4687486e-01   1.6002228e-01
   4.1400000e+00  -2.1187841e-01   1.5457370e+00   1.4586002e-01   1.5892613e-01
   4.1500000e+00  -1.9629049e-01   1.5478058e+00   1.4493706e-01   1.5787502e-01
   4.1600000e+00  -1.8092805e-01   1.5496700e+00   1.4428105e-01   1.5689603e-01
   4.1700000e+00  -1.6482306e-01   1.5514035e+00   1.4289307e-01   1.5593165e-01
   4.1800000e+00  -1.4940377e-01   1.5529800e+00   1.4190397e-01   1.5494451e-01
   4.1900000e+00  -1.3351612e-01   1.5544023e+00   1.4156061e-01   1.5390754e-01
   4.2000000e+00  -1.1809096e-01   1.5556219e+00   1.4106905e-01   1.5290091e-01
   4.2100000e+00  -1.0236809e-01   1.5566758e+00   1.3957829e-01   1.5189582e-01
   4.2200000e+00  -8.6898454e-02   1.5575747e+00   1.3829734e-01   1.5081048e-01
   4.2300000e+00  -7.1429537e-02   1.5583718e+00   1.3707947e-01   1.4962553e-01
   4.2400000e+00  -5.5689980e-02   1.5590555e+00   1.3594308e-01   1.4841458e-01
   4.2500000e+00  -4.0090350e-02   1.5596327e+00   1.3463398e-01   1.4727369e-01
   4.2600000e+00  -2.4307526e-02   1.5600778e+00   1.3376935e-01   1.4619236e-01
   4.2700000e+00  -8.9482251e-03   1.5603764e+00   1.3300626e-01   1.4515554e-01
   4.2800000e+00   6.5932626e-03   1.5604991e+00   1.3167999e-01   1.4399451e-01
   4.2900000e+00   2.1835078e-02   1.5604757e+00   1.3037544e-01   1.4276862e-01
   4.3000000e+00   3.7776307e-02   1.5603422e+00   1.2930621e-01   1.4156126e-01
   4.3100000e+00   5.3508999e-02   1.5600585e+00   1.2805763e-01   1.4037985e-01
   4.3200000e+00   6.8965482e-02   1.5596257e+00   1.2700108e-01   1.3920457e-01
   4.3300000e+00   8.4371861e-02   1.5590636e+00   1.2640529e-01   1.3809744e-01
   4.3400000e+00   1.0005950e-01   1.5583512e+00   1.2575685e-01   1.3709665e-01
   4.3500000e+00   1.1559881e-01   1.5574703e+00   1.2523751e-01   1.3617675e-01
   4.3600000e+00   1.3107091e-01   1.5564054e+00   1.2450278e-01   1.3533695e-01
   4.3700000e+00   1.4688331e-01   1.5551637e+00   1.2351406e-01   1.3459680e-01
   4.3800000e+00   1.6271345e-01   1.5537398e+00   1.2292121e-01   1.3387191e-01
   4.3900000e+00   1.7827883e-01   1.5521269e+00   1.2222481e-01   1.3311733e-01
   4.4000000e+00   1.9404313e-01   1.5503365e+00   1.2188525e-01   1.3226916e-01
   4.4100000e+00   2.0986391e-01   1.5483765e+00   1.2131206e-01   1.3133221e-01
   4.4200000e+00   2.2509178e-01   1.5462550e+00   1.2021986e-01   1.3031588e-01
   4.4300000e+00   2.4055313e-01   1.5440090e+00   1.1912602e-01   1.2925631e-01
   4.4400000e+00   2.5590677e-01   1.5416370e+00   1.1902559e-01   1.2820537e-01
   4.4500000e+00   2.7111603e-01   1.5391479e+00   1.1803983e-01   1.2725100e-01
   4.4600000e+00   2.8630737e-01   1.5365249e+00   1.1729586e-01   1.2636638e-01
   4.4700000e+00   3.0176860e-01   1.5337396e+00   1.1725676e-01   1.2554347e-01
   4.4800000e+00   3.1715388e-01   1.5307748e+00   1.1593660e-01   1.2480560e-01
   4.4900000e+00   3.3231391e-01   1.5276270e+00   1.1555441e-01   1.2403787e-01
   4.5000000e+00   3.4784234e-01   1.5243331e+00   1.1529896e-01   1.2321504e-01
   4.5100000e+00   3.6307398e-01   1.5208798e+00   1.1423842e-01   1.2232228e-01
   4.5200000e+00   3.7832040e-01   1.5172737e+00   1.1295329e-01   1.2146720e-01
   4.5300000e+00   3.9381537e-01   1.5135188e+00   1.1268167e-01   1.2066312e-01
   4.5400000e+00   4.0892776e-01   1.5095547e+00   1.1184506e-01   1.2006952e-01
   4.5500000e+00   4.2413315e-01   1.5054104e+00   1.1176402e-01   1.1963838e-01
   4.5600000e+00   4.3917506e-01   1.5010183e+00   1.1119649e-01   1.1936960e-01
   4.5700000e+00   4.5387275e-01   1.4964090e+00   1.1118456e-01   1.1910002e-01
   4.5800000e+00   4.6890379e-01   1.4916172e+00   1.1129644e-01   1.1874076e-01
   4.5900000e+00   4.8385136e-01   1.4866710e+00   1.1085259e-01   1.1815606e-01
   4.6000000e+00   4.9876605e-01   1.4815544e+00   1.1044709e-01   1.1729151e-01
   4.6100000e+00   5.1371752e-01   1.4763218e+00   1.0976070e-01   1.1629009e-01
   4.6200000e+00   5.2810782e-01   1.4709786e+00   1.0968864e-01   1.1521897e-01
   4.6300000e+00   5.4261982e-01   1.4655542e+00   1.0888156e-01   1.1418327e-01
   4.6400000e+00   5.5698123e-01   1.4600517e+00   1.0873364e-01   1.1326108e-01
   4.6500000e+00   5.7199068e-01   1.4544657e+00   1.0922872e-01   1.1245660e-01
   4.6600000e+00   5.8689152e-01   1.4487666e+00   1.0870823e-01   1.1179321e-01
   4.6700000e+00   6.0170706e-01   1.4429248e+00   1.0817605e-01   1.1113737e-01
   4.6800000e+00   6.1579270e-01   1.4369292e+00   1.0767842e-01   1.1041285e-01
   4.6900000e+00   6.3002296e-01   1.4308193e+00   1.0730305e-01   1.0959124e-01
   4.7000000e+00   6.4434042e-01   1.4245860e+00   1.0645540e-01   1.0868968e-01
   4.7100000e+00   6.5845703e-01   1.4182349e+00   1.0597898e-01   1.0781187e-01
   4.7200000e+00   6.7280452e-01   1.4117744e+00   1.0587558e-01   1.0701917e-01
   4.7300000e+00   6.8666033e-01   1.4051773e+00   1.0574766e-01   1.0637039e-01
   4.7400000e+00   7.0085650e-01   1.3984456e+00   1.0594606e-01   1.0589532e-01
   4.7500000e+00   7.1507666e-01   1.3915458e+00   1.0616237e-01   1.0555683e-01
   4.7600000e+00   7.2896921e-01   1.3844567e+00   1.0598845e-01   1.0531546e-01
   4.7700000e+00   7.4298786e-01   1.3771827e+00   1.0694541e-01   1.0508240e-01
   4.7800000e+00   7.5703392e-01   1.3697099e+00   1.0599703e-01   1.0488181e-01
   4.7900000e+00   7.7073815e-01   1.3620454e+00   1.0665422e-01   1.0459273e-01
   4.8000000e+00   7.8435623e-01   1.3542193e+00   1.0755530e-01   1.0430278e-01
   4.8100000e+00   7.9776252e-01   1.3462449e+00   1.0652289e-01   1.0400848e-01
   4.8200000e+00   8.1138555e-01   1.3381340e+00   1.0648710e-01   1.0361208e-01
   4.8300000e+00   8.2544489e-01   1.3298784e+00   1.0700687e-01   1.0316130e-01
   4.8400000e+00   8.3924319e-01   1.3214637e+00   1.0699922e-01   1.0271459e-01
   4.8500000e+00   8.5207999e-01   1.3129046e+00   1.0677351e-01   1.0227938e-01
   4.8600000e+00   8.6553018e-01   1.3042467e+00   1.0803677e-01   1.0187926e-01
   4.8700000e+00   8.7827603e-01   1.2954515e+00   1.0892774e-01   1.0155115e-01
   4.8800000e+00   8.9126111e-01   1.2865438e+00   1.1006750e-01   1.0126988e-01
   4.8900000e+00   9.0400326e-01   1.2775034e+00   1.1026092e-01   1.0107700e-01
   4.9000000e+00   9.1646997e-01   1.2683335e+00   1.1115936e-01   1.0092175e-01
   4.9100000e+00   9.2889420e-01   1.2590404e+00   1.1155076e-01   1.0080556e-01
   4.9200000e+00   9.4146907e-01   1.2496212e+00   1.1266541e-01   1.0071955e-01
   4.9300000e+00   9.5391326e-01   1.2400634e+00   1.1327581e-01   1.0071185e-01
   4.9400000e+00   9.6619680e-01   1.2303686e+00   1.1473963e-01   1.0072524e-01
   4.9500000e+00   9.7848507e-01   1.2205411e+00   1.1539199e-01   1.0078005e-01
   4.9600000e+00   9.9101030e-01   1.2105773e+00   1.1648512e-01   1.0085335e-01
   4.9700000e+00   1.0036352e+00   1.2004607e+00   1.1728663e-01   1.0098286e-01
   4.9800000e+00   1.0161535e+00   1.1901840e+00   1.1943593e-01   1.0113769e-01
   4.9900000e+00   1.0275652e+00   1.1797517e+00   1.2019095e-01   1.0135311e-01
   5.0000000e+00   1.0394057e+00   1.1692188e+00   1.2194696e-01   1.0158191e-01
   5.0100000e+00   1.0511029e+00   1.1585614e+00   1.2308650e-01   1.0183789e-01
   5.0200000e+00   1.0625476e+00   1.1477834e+00   1.2447366e-01   1.0212697e-01
   5.0300000e+00   1.0743040e+00   1.1368936e+00   1.2599575e-01   1.0243224e-01
   5.0400000e+00   1.0851381e+00   1.1258750e+00   1.2826085e-01   1.0276324e-01
   5.0500000e+00   1.0965039e+00   1.1147710e+00   1.3016049e-01   1.0313070e-01
   5.0600000e+00   1.1082385e+00   1.1035497e+00   1.3300290e-01   1.0361348e-01
   5.0700000e+00   1.1186769e+00   1.0921889e+00   1.3484883e-01   1.0422589e-01
   5.0800000e+00   1.1298580e+00   1.0807508e+00   1.3681002e-01   1.0492096e-01
   5.0900000e+00   1.1404517e+00   1.0691904e+00   1.3704656e-01   1.0572383e-01
   5.1000000e+00   1.1508567e+00   1.0575334e+00   1.3926079e-01   1.0657295e-01
   5.1100000e+00   1.1614121e+00   1.0457807e+00   1.4116031e-01   1.0753228e-01
   5.1200000e+00   1.1710386e+00   1.0339144e+00   1.4090036e-01   1.0862022e-01
   5.1300000e+00   1.1816501e+00   1.0219811e+00   1.4177193e-01   1.0964555e-01
   5.1400000e+00   1.1919758e+00   1.0099143e+00   1.4198119e-01   1.1072889e-01
   5.1500000e+00   1.2019834e+00   9.9772433e-01   1.4330027e-01   1.1186449e-01
   5.1600000e+00   1.2116549e+00   9.8541469e-01   1.4424364e-01   1.1308993e-01
   5.1700000e+00   1.2212558e+00   9.7300007e-01   1.4689675e-01   1.1433103e-01
   5.1800000e+00   1.2308282e+00   9.6047314e-01   1.4788938e-01   1.1569578e-01
   5.1900000e+00   1.2406410e+00   9.4782613e-01   1.5071223e-01   1.1712226e-01
   5.2000000e+00   1.2513559e+00   9.3503540e-01   1.5253245e-01   1.1865309e-01
   5.2100000e+00   1.2601617e+00   9.2204470e-01   1.5264953e-01   1.2024973e-01
   5.2200000e+00   1.2698883e+00   9.0895726e-01   1.5631917e-01   1.2181455e-01
   5.2300000e+00   1.2782246e+00   8.9571192e-01   1.5772618e-01   1.2354222e-01
   5.2400000e+00   1.2873259e+00   8.8238593e-01   1.5988673e-01   1.2524638e-01
   5.2500000e+00   1.2963024e+00   8.6892973e-01   1.6123515e-01   1.2701227e-01
   5.2600000e+00   1.3043965e+00   8.5534557e-01   1.6324269e-01   1.2880166e-01
   5.2700000e+00   1.3132821e+00   8.4168199e-01   1.6551701e-01   1.3059354e-01
   5.2800000e+00   1.3216189e+00   8.2788467e-01   1.6650017e-01   1.3241329e-01
   5.2900000e+00   1.3299857e+00   8.1398276e-01   1.6824838e-01   1.3410327e-01
   5.3000000e+00   1.3384466e+00   7.9997349e-01   1.7059571e-01   1.3577817e-01
   5.3100000e+00   1.3466932e+00   7.8585017e-01   1.7206625e-01   1.3745543e-01
   5.3200000e+00   1.3536726e+00   7.7162354e-01   1.7344890e-01   1.3910592e-01
   5.3300000e+00   1.3616262e+00   7.5736040e-01   1.7509033e-01   1.4069490e-01
   5.3400000e+00   1.3707504e+00   7.4300132e-01   1.7890306e-01   1.4222434e-01
   5.3500000e+00   1.3782910e+00   7.2848090e-01   1.8199346e-01   1.4380011e-01
   5.3600000e+00   1.3855689e+00   7.1388875e-01   1.8385305e-01   1.4541849e-01
   5.3700000e+00   1.3924104e+00   6.9923635e-01   1.8553840e-01   1.4703298e-01
   5.3800000e+00   1.4001488e+00   6.8454163e-01   1.8846099e-01   1.4860609e-01
   5.3900000e+00   1.4070426e+00   6.6975253e-01   1.8981087e-01   1.5019289e-01
   5.4000000e+00   1.4134672e+00   6.5491235e-01   1.9305503e-01   1.5177749e-01
   5.4100000e+00   1.4199335e+00   6.4004709e-01   1.9599011e-01   1.5337387e-01
   5.4200000e+00   1.4266378e+00   6.2514795e-01   1.9985288e-01   1.5494648e-01
   5.4300000e+00   1.4320529e+00   6.1019689e-01   2.0178514e-01   1.5656256e-01
   5.4400000e+00   1.4384293e+00   5.9525710e-01   2.0292016e-01   1.5814441e-01
   5.4500000e+00   1.4441800e+00   5.8026578e-01   2.0432537e-01   1.5966816e-01
   5.4600000e+00   1.4498891e+00   5.6525235e-01   2.0390584e-01   1.6119470e-01
   5.4700000e+00   1.4558510e+00   5.5020945e-01   2.0445364e-01   1.6258092e-01
   5.4800000e+00   1.4615908e+00   5.3512096e-01   2.0583838e-01   1.6391180e-01
   5.4900000e+00   1.4681250e+00   5.1999501e-01   2.0803237e-01   1.6519883e-01
   5.5000000e+00   1.4732205e+00   5.0478493e-01   2.0850774e-01   1.6650495e-01
   5.5100000e+00   1.4779567e+00   4.8956122e-01   2.0959528e-01   1.6776726e-01
   5.5200000e+00   1.4822498e+00   4.7433872e-01   2.1106745e-01   1.6898056e-01
   5.5300000e+00   1.4862702e+00   4.5913326e-01   2.1335888e-01   1.7016670e-01
   5.5400000e+00   1.4910169e+00   4.4395186e-01   2.1508728e-01   1.7136439e-01
   5.5500000e+00   1.4944903e+00   4.2874695e-01   2.1705808e-01   1.7256475e-01
   5.5600000e+00   1.4987190e+00   4.1357803e-01   2.1851187e-01   1.7379270e-01
   5.5700000e+00   1.5020997e+00   3.9839663e-01   2.1781194e-01   1.7501150e-01
   5.5800000e+00   1.5060730e+00   3.8323506e-01   2.1798693e-01   1.7608919e-01
   5.5900000e+00   1.5108261e+00   3.6805467e-01   2.1926945e-01   1.7707496e-01
   5.6000000e+00   1.5140712e+00   3.5281137e-01   2.2145738e-01   1.7801398e-01
   5.6100000e+00   1.5166335e+00   3.3758059e-01   2.2381196e-01   1.7902655e-01
   5.6200000e+00   1.5204491e+00   3.2238733e-01   2.2541269e-01   1.8007657e-01
   5.6300000e+00   1.5228694e+00   3.0715857e-01   2.2699665e-01   1.8113231e-01
   5.6400000e+00   1.5266792e+00   2.9196024e-01   2.2741566e-01   1.8218186e-01
   5.6500000e+00   1.5297915e+00   2.7670973e-01   2.2730988e-01   1.8318094e-01
   5.6600000e+00   1.5313806e+00   2.6143603e-01   2.2817256e-01   1.8410852e-01
   5.6700000e+00   1.5346514e+00   2.4621253e-01   2.2837239e-01   1.8507056e-01
   5.6800000e+00   1.5373229e+00   2.3094316e-01   2.2798193e-01   1.8602095e-01
   5.6900000e+00   1.5385667e+00   2.1565218e-01   2.3039549e-01   1.8689694e-01
   5.7000000e+00   1.5411986e+00   2.0040902e-01   2.3056512e-01   1.8784266e-01
   5.7100000e+00   1.5439661e+00   1.8513023e-01   2.3057628e-01   1.8869144e-01
   5.7200000e+00   1.5455011e+00   1.6980285e-01   2.3076537e-01   1.8952641e-01
   5.7300000e+00   1.5470037e+00   1.5448610e-01   2.2969294e-01   1.9033670e-01
   5.7400000e+00   1.5483011e+00   1.3917089e-01   2.2976334e-01   1.9104631e-01
   5.7500000e+00   1.5501093e+00   1.2386178e-01   2.3071610e-01   1.9170635e-01
   5.7600000e+00   1.5512465e+00   1.0852867e-01   2.3248541e-01   1.9236440e-01
   5.7700000e+00   1.5526887e+00   9.3200679e-02   2.3331769e-01   1.9308169e-01
   5.7800000e+00   1.5530150e+00   7.7852853e-02   2.3349300e-01   1.9380877e-01
   5.7900000e+00   1.5545603e+00   6.2536884e-02   2.3584507e-01   1.9452773e-01
   5.8000000e+00   1.5550704e+00   4.7183513e-02   2.3673548e-01   1.9531881e-01
   5.8100000e+00   1.5553147e+00   3.1838255e-02   2.3662272e-01   1.9610677e-01
   5.8200000e+00   1.5548040e+00   1.6505440e-02   2.3817634e-01   1.9684645e-01
   5.8300000e+00   1.5558795e+00   1.2164333e-03   2.3683308e-01   1.9761284e-01
   5.8400000e+00   1.5559693e+00  -1.4120048e-02   2.3706049e-01   1.9829051e-01
   5.8500000e+00   1.5556469e+00  -2.9453653e-02   2.3775173e-01   1.9897332e-01
   5.8600000e+00   1.5549191e+00  -4.4771118e-02   2.3960087e-01   1.9964039e-01
   5.8700000e+00   1.5544593e+00  -6.0058380e-02   2.3901220e-01   2.0037921e-01
   5.8800000e+00   1.5545296e+00  -7.5340012e-02   2.3803494e-01   2.0103446e-01
   5.8900000e+00   1.5537269e+00  -9.0647673e-02   2.3810527e-01   2.0160190e-01
   5.9000000e+00   1.5533472e+00  -1.0594381e-01   2.3845843e-01   2.0215868e-01
   5.9100000e+00   1.5518169e+00  -1.2125591e-01   2.3811289e-01   2.0270695e-01
   5.9200000e+00   1.5509048e+00  -1.3653116e-01   2.3931076e-01   2.0319603e-01
   5.9300000e+00   1.5494143e+00  -1.5180569e-01   2.3893927e-01   2.0376176e-01
   5.9400000e+00   1.5483682e+00  -1.6705986e-01   2.3943420e-01   2.0428810e-01
   5.9500000e+00   1.5473892e+00  -1.8232127e-01   2.3884774e-01   2.0481337e-01
   5.9600000e+00   1.5459793e+00  -1.9759878e-01   2.3955807e-01   2.0528989e-01
   5.9700000e+00   1.5441131e+00  -2.1287374e-01   2.3980982e-01   2.0579524e-01
   5.9800000e+00   1.5420329e+00  -2.2813071e-01   2.4033069e-01   2.0632144e-01
   5.9900000e+00   1.5396908e+00  -2.4336496e-01   2.4073282e-01   2.0687575e-01
   6.0000000e+00   1.5375289e+00  -2.5856904e-01   2.4134687e-01   2.0739182e-01
   6.0100000e+00   1.5352096e+00  -2.7375842e-01   2.4287781e-01   2.0789523e-01
   6.0200000e+00   1.5327131e+00  -2.8893049e-01   2.4364746e-01   2.0847863e-01
   6.0300000e+00   1.5295606e+00  -3.0408181e-01   2.4111976e-01   2.0904335e-01
   6.0400000e+00   1.5270726e+00  -3.1919271e-01   2.4027941e-01   2.0947056e-01
   6.0500000e+00   1.5233786e+00  -3.3429969e-01   2.3852632e-01   2.0986097e-01
   6.0600000e+00   1.5201264e+00  -3.4934699e-01   2.3866202e-01   2.1017083e-01
   6.0700000e+00   1.5167576e+00  -3.6436517e-01   2.3901783e-01   2.1048386e-01
   6.0800000e+00   1.5130792e+00  -3.7935074e-01   2.3959476e-01   2.1085723e-01
   6.0900000e+00   1.5092079e+00  -3.9429496e-01   2.3949406e-01   2.1127306e-01
   6.1000000e+00   1.5053322e+00  -4.0919573e-01   2.3705218e-01   2.1167443e-01
   6.1100000e+00   1.5011369e+00  -4.2406246e-01   2.3771895e-01   2.1191422e-01
   6.1200000e+00   1.4971326e+00  -4.3888004e-01   2.3694674e-01   2.1217698e-01
   6.1300000e+00   1.4917927e+00  -4.5366509e-01   2.3696800e-01   2.1242299e-01
   6.1400000e+00   1.4874291e+00  -4.6835488e-01   2.3693438e-01   2.1270486e-01
   6.1500000e+00   1.4838772e+00  -4.8300797e-01   2.3689737e-01   2.1300370e-01
   6.1600000e+00   1.4788995e+00  -4.9767191e-01   2.3760714e-01   2.1331899e-01
   6.1700000e+00   1.4745640e+00  -5.1227525e-01   2.3860078e-01   2.1369608e-01
   6.1800000e+00   1.4692264e+00  -5.2685689e-01   2.3852796e-01   2.1412543e-01
   6.1900000e+00   1.4639135e+00  -5.4137110e-01   2.4027748e-01   2.1454975e-01
   6.2000000e+00   1.4585716e+00  -5.5582352e-01   2.3988144e-01   2.1504838e-01
   6.2100000e+00   1.4527528e+00  -5.7022167e-01   2.3934740e-01   2.1550476e-01
   6.2200000e+00   1.4476752e+00  -5.8454716e-01   2.3926730e-01   2.1592462e-01
   6.2300000e+00   1.4413308e+00  -5.9884238e-01   2.3960888e-01   2.1635722e-01
   6.2400000e+00   1.4349478e+00  -6.1304752e-01   2.3900604e-01   2.1677804e-01
   6.2500000e+00   1.4278710e+00  -6.2716853e-01   2.3870349e-01   2.1715976e-01
   6.2600000e+00   1.4226596e+00  -6.4117624e-01   2.4052982e-01   2.1751207e-01
   6.2700000e+00   1.4161737e+00  -6.5517175e-01   2.4146427e-01   2.1793567e-01
   6.2800000e+00   1.4103541e+00  -6.6909457e-01   2.4218335e-01   2.1840976e-01
   6.2900000e+00   1.4041863e+00  -6.8298393e-01   2.4286060e-01   2.1890874e-01
   6.3000000e+00   1.3964496e+00  -6.9682593e-01   2.4421951e-01   2.1945758e-01
   6.3100000e+00   1.3898015e+00  -7.1054233e-01   2.4406570e-01   2.2007714e-01
   6.3200000e+00   1.3829769e+00  -7.2419808e-01   2.4297793e-01   2.2068386e-01
   6.3300000e+00   1.3749904e+00  -7.3778998e-01   2.4218083e-01   2.2123576e-01
   6.3400000e+00   1.3675582e+00  -7.5126421e-01   2.4203919e-01   2.2173234e-01
   6.3500000e+00   1.3602452e+00  -7.6465656e-01   2.4101359e-01   2.2219149e-01
   6.3600000e+00   1.3529168e+00  -7.7798100e-01   2.4228544e-01   2.2256344e-01
   6.3700000e+00   1.3452322e+00  -7.9123877e-01   2.4209201e-01   2.2299023e-01
   6.3800000e+00   1.3367310e+00  -8.0441429e-01   2.4202707e-01   2.2340722e-01
   6.3900000e+00   1.3284739e+00  -8.1747134e-01   2.4226458e-01   2.2383296e-01
   6.4000000e+00   1.3204486e+00  -8.3043309e-01   2.4293769e-01   2.2426390e-01
   6.4100000e+00   1.3117461e+00  -8.4331462e-01   2.4192717e-01   2.2470493e-01
   6.4200000e+00   1.3035162e+00  -8.5608671e-01   2.4019560e-01   2.2506683e-01
   6.4300000e+00   1.2948760e+00  -8.6878609e-01   2.3999152e-01   2.2535472e-01
   6.4400000e+00   1.2865019e+00  -8.8139256e-01   2.4017308e-01   2.2559978e-01
   6.4500000e+00   1.2775668e+00  -8.9392599e-01   2.4083024e-01   2.2584959e-01
   6.4600000e+00   1.2682565e+00  -9.0636427e-01   2.3887386e-01   2.2610019e-01
   6.4700000e+00   1.2593631e+00  -9.1869265e-01   2.3856532e-01   2.2625417e-01
   6.4800000e+00   1.2505569e+00  -9.3093922e-01   2.3914619e-01   2.2640554e-01
   6.4900000e+00   1.2410768e+00  -9.4311313e-01   2.3832250e-01   2.2658310e-01
   6.5000000e+00   1.2315152e+00  -9.5518328e-01   2.3833778e-01   2.2666361e-01
   6.5100000e+00   1.2225065e+00  -9.6715334e-01   2.3880903e-01   2.2671755e-01
   6.5200000e+00   1.2132997e+00  -9.7906000e-01   2.3855112e-01   2.2680211e-01
   6.5300000e+00   1.2046171e+00  -9.9089498e-01   2.3908313e-01   2.2684550e-01
   6.5400000e+00   1.1954596e+00  -1.0026907e+00   2.3978585e-01   2.2689181e-01
   6.5500000e+00   1.1847960e+00  -1.0144213e+00   2.3913467e-01   2.2694763e-01
   6.5600000e+00   1.1751094e+00  -1.0260165e+00   2.3894213e-01   2.2692596e-01
   6.5700000e+00   1.1654542e+00  -1.0375331e+00   2.3825839e-01   2.2688135e-01
   6.5800000e+00   1.1545358e+00  -1.0489776e+00   2.3744615e-01   2.2680053e-01
   6.5900000e+00   1.1437467e+00  -1.0602899e+00   2.3645055e-01   2.2667293e-01
   6.6000000e+00   1.1332144e+00  -1.0714802e+00   2.3558729e-01   2.2651518e-01
   6.6100000e+00   1.1224868e+00  -1.0825726e+00   2.3429770e-01   2.2634447e-01
   6.6200000e+00   1.1116768e+00  -1.0935619e+00   2.3293754e-01   2.2614232e-01
   6.6300000e+00   1.1005640e+00  -1.1044469e+00   2.3322451e-01   2.2587185e-01
   6.6400000e+00   1.0893718e+00  -1.1152173e+00   2.3338253e-01   2.2561668e-01
   6.6500000e+00   1.0785861e+00  -1.1258740e+00   2.3261567e-01   2.2538406e-01
   6.6600000e+00   1.0668403e+00  -1.1364417e+00   2.3004493e-01   2.2516342e-01
   6.6700000e+00   1.0549651e+00  -1.1468759e+00   2.2802500e-01   2.2484825e-01
   6.6800000e+00   1.0442981e+00  -1.1571722e+00   2.2812798e-01   2.2444277e-01
   6.6900000e+00   1.0332189e+00  -1.1673996e+00   2.2778877e-01   2.2406398e-01
   6.7000000e+00   1.0212391e+00  -1.1775385e+00   2.2685163e-01   2.2371321e-01
   6.7100000e+00   1.0092115e+00  -1.1875473e+00   2.2492391e-01   2.2332989e-01
   6.7200000e+00   9.9756984e-01  -1.1974270e+00   2.2323274e-01   2.2288065e-01
   6.7300000e+00   9.8599413e-01  -1.2072018e+00   2.2165083e-01   2.2237297e-01
   6.7400000e+00   9.7393843e-01  -1.2168753e+00   2.1971424e-01   2.2183176e-01
   6.7500000e+00   9.6190957e-01  -1.2264297e+00   2.1892223e-01   2.2124909e-01
   6.7600000e+00   9.4912021e-01  -1.2358694e+00   2.1804976e-01   2.2065470e-01
   6.7700000e+00   9.3687457e-01  -1.2451601e+00   2.1774316e-01   2.2003277e-01
   6.7800000e+00   9.2424393e-01  -1.2543376e+00   2.1541918e-01   2.1942822e-01
   6.7900000e+00   9.1167608e-01  -1.2633831e+00   2.1496235e-01   2.1873371e-01
   6.8000000e+00   8.9912844e-01  -1.2723024e+00   2.1416681e-01   2.1803946e-01
   6.8100000e+00   8.8647604e-01  -1.2811017e+00   2.1193283e-01   2.1734233e-01
   6.8200000e+00   8.7353968e-01  -1.2897805e+00   2.1113713e-01   2.1656481e-01
   6.8300000e+00   8.6061279e-01  -1.2983264e+00   2.0978289e-01   2.1578158e-01
   6.8400000e+00   8.4747726e-01  -1.3067428e+00   2.0901412e-01   2.1498436e-01
   6.8500000e+00   8.3450177e-01  -1.3150184e+00   2.0845183e-01   2.1421393e-01
   6.8600000e+00   8.2102039e-01  -1.3231663e+00   2.0647080e-01   2.1347942e-01
   6.8700000e+00   8.0787094e-01  -1.3311661e+00   2.0476277e-01   2.1270621e-01
   6.8800000e+00   7.9457868e-01  -1.3390388e+00   2.0225964e-01   2.1189204e-01
   6.8900000e+00   7.8093782e-01  -1.3467806e+00   2.0016534e-01   2.1102317e-01
   6.9000000e+00   7.6777472e-01  -1.3543844e+00   1.9917333e-01   2.1009687e-01
   6.9100000e+00   7.5446397e-01  -1.3618758e+00   1.9709176e-01   2.0917218e-01
   6.9200000e+00   7.4084612e-01  -1.3692469e+00   1.9571094e-01   2.0819574e-01
   6.9300000e+00   7.2694642e-01  -1.3764844e+00   1.9454454e-01   2.0718625e-01
   6.9400000e+00   7.1330183e-01  -1.3835744e+00   1.9427562e-01   2.0613850e-01
   6.9500000e+00   6.9941402e-01  -1.3905398e+00   1.9268863e-01   2.0507396e-01
   6.9600000e+00   6.8579970e-01  -1.3973710e+00   1.9236366e-01   2.0396727e-01
   6.9700000e+00   6.7189959e-01  -1.4040886e+00   1.9142979e-01   2.0286359e-01
   6.9800000e+00   6.5769118e-01  -1.4106663e+00   1.8990108e-01   2.0177367e-01
   6.9900000e+00   6.4353987e-01  -1.4171050e+00   1.8903880e-01   2.0065323e-01
   7.0000000e+00   6.2902910e-01  -1.4234098e+00   1.8720087e-01   1.9952994e-01
   7.0100000e+00   6.1457335e-01  -1.4295898e+00   1.8604580e-01   1.9830432e-01
   7.0200000e+00   6.0023233e-01  -1.4356713e+00   1.8462572e-01   1.9699129e-01
   7.0300000e+00   5.8565005e-01  -1.4416411e+00   1.8397727e-01   1.9561869e-01
   7.0400000e+00   5.7131486e-01  -1.4474941e+00   1.8189501e-01   1.9423051e-01
   7.0500000e+00   5.5688609e-01  -1.4532401e+00   1.8057642e-01   1.9279430e-01
   7.0600000e+00   5.4222861e-01  -1.4588413e+00   1.7862803e-01   1.9144503e-01
   7.0700000e+00   5.2770050e-01  -1.4642531e+00   1.7756299e-01   1.9016254e-01
   7.0800000e+00   5.1297685e-01  -1.4695056e+00   1.7591634e-01   1.8895201e-01
   7.0900000e+00   4.9876403e-01  -1.4746093e+00   1.7502516e-01   1.8781601e-01
   7.1000000e+00   4.8393009e-01  -1.4796247e+00   1.7283753e-01   1.8677043e-01
   7.1100000e+00   4.6943709e-01  -1.4845310e+00   1.7079307e-01   1.8575814e-01
   7.1200000e+00   4.5461411e-01  -1.4893072e+00   1.6935041e-01   1.8474188e-01
   7.1300000e+00   4.3948160e-01  -1.4939393e+00   1.6880462e-01   1.8371937e-01
   7.1400000e+00   4.2476508e-01  -1.4983666e+00   1.6731539e-01   1.8271250e-01
   7.1500000e+00   4.0968192e-01  -1.5026104e+00   1.6583007e-01   1.8164155e-01
   7.1600000e+00   3.9466769e-01  -1.5066596e+00   1.6467345e-01   1.8058211e-01
   7.1700000e+00   3.7951537e-01  -1.5105345e+00   1.6316363e-01   1.7955973e-01
   7.1800000e+00   3.6443804e-01  -1.5142989e+00   1.6209752e-01   1.7861199e-01
   7.1900000e+00   3.4905172e-01  -1.5179157e+00   1.6035808e-01   1.7767754e-01
   7.2000000e+00   3.3360347e-01  -1.5213611e+00   1.5867499e-01   1.7664770e-01
   7.2100000e+00   3.1832148e-01  -1.5246149e+00   1.5725551e-01   1.7543383e-01
   7.2200000e+00   3.0310204e-01  -1.5277059e+00   1.5670080e-01   1.7410497e-01
   7.2300000e+00   2.8815321e-01  -1.5306504e+00   1.5546785e-01   1.7279431e-01
   7.2400000e+00   2.7293084e-01  -1.5334506e+00   1.5462978e-01   1.7146312e-01
   7.2500000e+00   2.5755358e-01  -1.5360787e+00   1.5358952e-01   1.7012355e-01
   7.2600000e+00   2.4207039e-01  -1.5385825e+00   1.5279378e-01   1.6879731e-01
   7.2700000e+00   2.2703135e-01  -1.5409680e+00   1.5160729e-01   1.6755503e-01
   7.2800000e+00   2.1156712e-01  -1.5432540e+00   1.5023143e-01   1.6633406e-01
   7.2900000e+00   1.9611219e-01  -1.5453958e+00   1.4915754e-01   1.6510403e-01
   7.3000000e+00   1.8069349e-01  -1.5473642e+00   1.4796835e-01   1.6390792e-01
   7.3100000e+00   1.6525313e-01  -1.5491669e+00   1.4656711e-01   1.6270222e-01
   7.3200000e+00   1.4968519e-01  -1.5508191e+00   1.4595072e-01   1.6155225e-01
   7.3300000e+00   1.3414257e-01  -1.5523027e+00   1.4472302e-01   1.6046530e-01
   7.3400000e+00   1.1909198e-01  -1.5536214e+00   1.4407762e-01   1.5939418e-01
   7.3500000e+00   1.0334368e-01  -1.5548046e+00   1.4291568e-01   1.5829278e-01
   7.3600000e+00   8.7868841e-02  -1.5558366e+00   1.4164712e-01   1.5714485e-01
   7.3700000e+00   7.2185793e-02  -1.5567281e+00   1.4106603e-01   1.5594358e-01
   7.3800000e+00   5.6610322e-02  -1.5574730e+00   1.3967707e-01   1.5471886e-01
   7.3900000e+00   4.0829809e-02  -1.5580759e+00   1.3867070e-01   1.5342423e-01
   7.4000000e+00   2.5318053e-02  -1.5585114e+00   1.3745668e-01   1.5217403e-01
   7.4100000e+00   9.6354036e-03  -1.5587875e+00   1.3663433e-01   1.5097637e-01
   7.4200000e+00  -5.8704996e-03  -1.5589101e+00   1.3546705e-01   1.4981501e-01
   7.4300000e+00  -2.1712599e-02  -1.5588738e+00   1.3470275e-01   1.4869377e-01
   7.4400000e+00  -3.7302352e-02  -1.5586843e+00   1.3310489e-01   1.4757899e-01
   7.4500000e+00  -5.2846331e-02  -1.5583927e+00   1.3212236e-01   1.4633097e-01
   7.4600000e+00  -6.8373403e-02  -1.5579938e+00   1.3100933e-01   1.4500885e-01
   7.4700000e+00  -8.3631103e-02  -1.5574301e+00   1.3078050e-01   1.4369523e-01
   7.4800000e+00  -9.9301826e-02  -1.5567356e+00   1.2989541e-01   1.4245535e-01
   7.4900000e+00  -1.1487404e-01  -1.5558857e+00   1.2910008e-01   1.4129273e-01
   7.5000000e+00  -1.3056492e-01  -1.5548959e+00   1.2845564e-01   1.4021218e-01
   7.5100000e+00  -1.4582405e-01  -1.5537356e+00   1.2829822e-01   1.3921363e-01
   7.5200000e+00  -1.6148011e-01  -1.5524451e+00   1.2757358e-01   1.3829183e-01
   7.5300000e+00  -1.7690548e-01  -1.5509764e+00   1.2671898e-01   1.3743140e-01
   7.5400000e+00  -1.9233173e-01  -1.5493323e+00   1.2585932e-01   1.3654122e-01
   7.5500000e+00  -2.0790301e-01  -1.5475182e+00   1.2507844e-01   1.3561169e-01
   7.5600000e+00  -2.2344712e-01  -1.5455278e+00   1.2433139e-01   1.3466755e-01
   7.5700000e+00  -2.3908397e-01  -1.5433990e+00   1.2338525e-01   1.3376066e-01
   7.5800000e+00  -2.5427063e-01  -1.5411109e+00   1.2256804e-01   1.3282155e-01
   7.5900000e+00  -2.6972554e-01  -1.5386720e+00   1.2192609e-01   1.3181795e-01
   7.6000000e+00  -2.8496532e-01  -1.5360840e+00   1.2086957e-01   1.3084169e-01
   7.6100000e+00  -3.0037956e-01  -1.5333543e+00   1.2086831e-01   1.2990586e-01
   7.6200000e+00  -3.1568589e-01  -1.5304592e+00   1.1994338e-01   1.2898312e-01
   7.6300000e+00  -3.3075863e-01  -1.5274090e+00   1.1968637e-01   1.2810795e-01
   7.6400000e+00  -3.4604235e-01  -1.5242177e+00   1.1959244e-01   1.2726938e-01
   7.6500000e+00  -3.6111122e-01  -1.5208740e+00   1.1938397e-01   1.2646396e-01
   7.6600000e+00  -3.7658448e-01  -1.5173900e+00   1.1845044e-01   1.2565139e-01
   7.6700000e+00  -3.9150786e-01  -1.5137333e+00   1.1765311e-01   1.2479270e-01
   7.6800000e+00  -4.0670747e-01  -1.5099420e+00   1.1701188e-01   1.2395942e-01
   7.6900000e+00  -4.2156110e-01  -1.5059977e+00   1.1659840e-01   1.2314428e-01
   7.7000000e+00  -4.3650267e-01  -1.5019118e+00   1.1589704e-01   1.2236407e-01
   7.7100000e+00  -4.5136384e-01  -1.4976810e+00   1.1557575e-01   1.2163487e-01
   7.7200000e+00  -4.6645925e-01  -1.4932979e+00   1.1466863e-01   1.2095928e-01
   7.7300000e+00  -4.8172053e-01  -1.4887321e+00   1.1435336e-01   1.2028489e-01
   7.7400000e+00  -4.9661601e-01  -1.4839711e+00   1.1366633e-01   1.1963877e-01
   7.7500000e+00  -5.1146733e-01  -1.4790508e+00   1.1327681e-01   1.1900136e-01
   7.7600000e+00  -5.2638909e-01  -1.4739747e+00   1.1271317e-01   1.1838680e-01
   7.7700000e+00  -5.4078699e-01  -1.4687275e+00   1.1207037e-01   1.1775597e-01
   7.7800000e+00  -5.5558211e-01  -1.4633382e+00   1.1136475e-01   1.1709307e-01
   7.7900000e+00  -5.7039741e-01  -1.4577857e+00   1.1123905e-01   1.1639886e-01
   7.8000000e+00  -5.8513328e-01  -1.4520729e+00   1.1020280e-01   1.1572083e-01
   7.8100000e+00  -5.9966159e-01  -1.4462067e+00   1.0950616e-01   1.1500309e-01
   7.8200000e+00  -6.1398087e-01  -1.4401992e+00   1.0910259e-01   1.1428880e-01
   7.8300000e+00  -6.2858836e-01  -1.4340492e+00   1.0920900e-01   1.1359111e-01
   7.8400000e+00  -6.4301207e-01  -1.4277442e+00   1.0950284e-01   1.1291722e-01
   7.8500000e+00  -6.5739191e-01  -1.4212895e+00   1.0938082e-01   1.1231204e-01
   7.8600000e+00  -6.7183688e-01  -1.4146799e+00   1.0862828e-01   1.1174197e-01
   7.8700000e+00  -6.8593713e-01  -1.4079043e+00   1.0870398e-01   1.1117525e-01
   7.8800000e+00  -7.0007382e-01  -1.4009808e+00   1.0824064e-01   1.1062913e-01
   7.8900000e+00  -7.1408094e-01  -1.3939162e+00   1.0882044e-01   1.1006820e-01
   7.9000000e+00  -7.2826540e-01  -1.3867126e+00   1.0926872e-01   1.0954308e-01
   7.9100000e+00  -7.4221218e-01  -1.3793614e+00   1.0867553e-01   1.0905650e-01
   7.9200000e+00  -7.5591111e-01  -1.3718626e+00   1.0932194e-01   1.0853404e-01
   7.9300000e+00  -7.6963459e-01  -1.3642273e+00   1.0935026e-01   1.0805976e-01
   7.9400000e+00  -7.8310890e-01  -1.3564502e+00   1.0958395e-01   1.0762222e-01
   7.9500000e+00  -7.9660857e-01  -1.3485486e+00   1.0877431e-01   1.0725024e-01
   7.9600000e+00  -8.1022924e-01  -1.3405111e+00   1.0848487e-01   1.0688137e-01
   7.9700000e+00  -8.2343574e-01  -1.3323249e+00   1.0903041e-01   1.0654136e-01
   7.9800000e+00  -8.3687408e-01  -1.3240051e+00   1.0894028e-01   1.0624428e-01
   7.9900000e+00  -8.5045841e-01  -1.3155350e+00   1.1105945e-01   1.0594742e-01
   8.0000000e+00  -8.6327960e-01  -1.3069030e+00   1.1077212e-01   1.0575335e-01
   8.0100000e+00  -8.7646672e-01  -1.2981487e+00   1.1100758e-01   1.0555405e-01
   8.0200000e+00  -8.8903625e-01  -1.2892478e+00   1.1152253e-01   1.0536243e-01
   8.0300000e+00  -9.0186665e-01  -1.2802307e+00   1.1175329e-01   1.0518291e-01
   8.0400000e+00  -9.1468044e-01  -1.2710796e+00   1.1085632e-01   1.0501444e-01
   8.0500000e+00  -9.2769783e-01  -1.2617925e+00   1.1192239e-01   1.0479093e-01
   8.0600000e+00  -9.4057307e-01  -1.2523551e+00   1.1312499e-01   1.0461773e-01
   8.0700000e+00  -9.5327899e-01  -1.2427717e+00   1.1445897e-01   1.0450008e-01
   8.0800000e+00  -9.6559048e-01  -1.2330466e+00   1.1597061e-01   1.0443651e-01
   8.0900000e+00  -9.7733452e-01  -1.2231969e+00   1.1564180e-01   1.0442868e-01
   8.1000000e+00  -9.8966926e-01  -1.2132489e+00   1.1592403e-01   1.0438267e-01
   8.1100000e+00  -1.0022138e+00  -1.2031667e+00   1.1704898e-01   1.0431895e-01
   8.1200000e+00  -1.0149044e+00  -1.1929353e+00   1.1865628e-01   1.0429180e-01
   8.1300000e+00  -1.0266465e+00  -1.1825459e+00   1.2013270e-01   1.0434053e-01
   8.1400000e+00  -1.0386816e+00  -1.1720464e+00   1.2140306e-01   1.0445753e-01
   8.1500000e+00  -1.0506968e+00  -1.1614190e+00   1.2185277e-01   1.0459321e-01
   8.1600000e+00  -1.0620205e+00  -1.1506618e+00   1.2269462e-01   1.0472949e-01
   8.1700000e+00  -1.0733777e+00  -1.1398067e+00   1.2424820e-01   1.0489037e-01
   8.1800000e+00  -1.0851315e+00  -1.1288490e+00   1.2408557e-01   1.0510244e-01
   8.1900000e+00  -1.0965225e+00  -1.1177649e+00   1.2563540e-01   1.0528009e-01
   8.2000000e+00  -1.1075168e+00  -1.1065687e+00   1.2650309e-01   1.0552904e-01
   8.2100000e+00  -1.1186346e+00  -1.0952775e+00   1.2672365e-01   1.0579401e-01
   8.2200000e+00  -1.1291380e+00  -1.0838790e+00   1.2783584e-01   1.0603772e-01
   8.2300000e+00  -1.1399809e+00  -1.0723973e+00   1.2903946e-01   1.0631323e-01
   8.2400000e+00  -1.1515231e+00  -1.0608093e+00   1.3108464e-01   1.0666543e-01
   8.2500000e+00  -1.1625183e+00  -1.0490710e+00   1.3189354e-01   1.0710716e-01
   8.2600000e+00  -1.1723485e+00  -1.0372039e+00   1.3294348e-01   1.0760257e-01
   8.2700000e+00  -1.1826533e+00  -1.0252636e+00   1.3227230e-01   1.0814802e-01
   8.2800000e+00  -1.1930262e+00  -1.0132197e+00   1.3277693e-01   1.0866099e-01
   8.2900000e+00  -1.2029501e+00  -1.0010570e+00   1.3338321e-01   1.0924446e-01
   8.3000000e+00  -1.2129437e+00  -9.8879274e-01   1.3440524e-01   1.0983408e-01
   8.3100000e+00  -1.2224108e+00  -9.7641353e-01   1.3573291e-01   1.1050874e-01
   8.3200000e+00  -1.2321772e+00  -9.6393907e-01   1.3672107e-01   1.1123855e-01
   8.3300000e+00  -1.2420899e+00  -9.5134579e-01   1.3825310e-01   1.1202219e-01
   8.3400000e+00  -1.2518794e+00  -9.3861474e-01   1.3872530e-01   1.1288969e-01
   8.3500000e+00  -1.2611610e+00  -9.2574755e-01   1.4004190e-01   1.1379943e-01
   8.3600000e+00  -1.2699618e+00  -9.1276477e-01   1.4125153e-01   1.1478297e-01
   8.3700000e+00  -1.2786381e+00  -8.9968474e-01   1.4233877e-01   1.1583774e-01
   8.3800000e+00  -1.2884436e+00  -8.8650901e-01   1.4243597e-01   1.1694169e-01
   8.3900000e+00  -1.2982778e+00  -8.7316631e-01   1.4580240e-01   1.1801698e-01
   8.4000000e+00  -1.3070517e+00  -8.5964795e-01   1.4863109e-01   1.1924069e-01
   8.4100000e+00  -1.3146404e+00  -8.4601107e-01   1.4771214e-01   1.2055460e-01
   8.4200000e+00  -1.3239498e+00  -8.3231975e-01   1.5054599e-01   1.2177671e-01
   8.4300000e+00  -1.3311165e+00  -8.1846522e-01   1.5334952e-01   1.2305093e-01
   8.4400000e+00  -1.3406587e+00  -8.0456969e-01   1.5753239e-01   1.2437051e-01
   8.4500000e+00  -1.3493953e+00  -7.9049243e-01   1.5999146e-01   1.2575593e-01
   8.4600000e+00  -1.3570715e+00  -7.7627450e-01   1.6224105e-01   1.2716934e-01
   8.4700000e+00  -1.3659851e+00  -7.6197856e-01   1.6626181e-01   1.2859671e-01
   8.4800000e+00  -1.3729291e+00  -7.4752980e-01   1.6973067e-01   1.3015699e-01
   8.4900000e+00  -1.3800877e+00  -7.3304442e-01   1.7115966e-01   1.3179050e-01
   8.5000000e+00  -1.3864685e+00  -7.1849896e-01   1.7440124e-01   1.3341912e-01
   8.5100000e+00  -1.3938033e+00  -7.0393718e-01   1.7564496e-01   1.3506706e-01
   8.5200000e+00  -1.4002829e+00  -6.8929440e-01   1.7672030e-01   1.3669421e-01
   8.5300000e+00  -1.4065631e+00  -6.7461617e-01   1.7887804e-01   1.3830533e-01
   8.5400000e+00  -1.4134882e+00  -6.5991082e-01   1.8051056e-01   1.3985976e-01
   8.5500000e+00  -1.4200351e+00  -6.4513051e-01   1.8140642e-01   1.4144024e-01
   8.5600000e+00  -1.4264622e+00  -6.3029481e-01   1.8369994e-01   1.4299248e-01
   8.5700000e+00  -1.4325676e+00  -6.1540819e-01   1.8753935e-01   1.4453753e-01
   8.5800000e+00  -1.4384968e+00  -6.0048561e-01   1.8842848e-01   1.4617279e-01
   8.5900000e+00  -1.4435355e+00  -5.8552891e-01   1.9049920e-01   1.4776485e-01
   8.6000000e+00  -1.4507570e+00  -5.7058300e-01   1.9089075e-01   1.4935337e-01
   8.6100000e+00  -1.4564850e+00  -5.5551377e-01   1.9203967e-01   1.5088726e-01
   8.6200000e+00  -1.4603465e+00  -5.4040659e-01   1.9455408e-01   1.5239960e-01
   8.6300000e+00  -1.4653040e+00  -5.2535858e-01   1.9687982e-01   1.5387898e-01
   8.6400000e+00  -1.4710091e+00  -5.1030042e-01   1.9936433e-01   1.5534535e-01
   8.6500000e+00  -1.4771302e+00  -4.9518470e-01   2.0038791e-01   1.5682820e-01
   8.6600000e+00  -1.4828318e+00  -4.7998350e-01   2.0171659e-01   1.5827712e-01
   8.6700000e+00  -1.4874282e+00  -4.6471540e-01   2.0369847e-01   1.5970551e-01
   8.6800000e+00  -1.4921173e+00  -4.4943864e-01   2.0600727e-01   1.6115664e-01
   8.6900000e+00  -1.4963054e+00  -4.3413910e-01   2.1014005e-01   1.6260122e-01
   8.7000000e+00  -1.5005421e+00  -4.1884256e-01   2.1115434e-01   1.6413995e-01
   8.7100000e+00  -1.5048007e+00  -4.0353246e-01   2.1362110e-01   1.6563418e-01
   8.7200000e+00  -1.5071730e+00  -3.8820357e-01   2.1563951e-01   1.6716108e-01
   8.7300000e+00  -1.5127766e+00  -3.7294899e-01   2.1610124e-01   1.6871060e-01
   8.7400000e+00  -1.5166937e+00  -3.5758243e-01   2.1721381e-01   1.7018411e-01
   8.7500000e+00  -1.5205385e+00  -3.4219346e-01   2.1672205e-01   1.7161023e-01
   8.7600000e+00  -1.5241614e+00  -3.2677373e-01   2.1758731e-01   1.7290652e-01
   8.7700000e+00  -1.5272785e+00  -3.1133416e-01   2.1758172e-01   1.7419081e-01
   8.7800000e+00  -1.5301914e+00  -2.9589475e-01   2.1847624e-01   1.7541957e-01
   8.7900000e+00  -1.5326249e+00  -2.8045922e-01   2.1976722e-01   1.7661077e-01
   8.8000000e+00  -1.5347726e+00  -2.6504486e-01   2.1952282e-01   1.7782953e-01
   8.8100000e+00  -1.5367362e+00  -2.4965463e-01   2.2153311e-01   1.7892915e-01
   8.8200000e+00  -1.5389559e+00  -2.3429523e-01   2.2269320e-01   1.8007263e-01
   8.8300000e+00  -1.5415914e+00  -2.1894254e-01   2.2237883e-01   1.8116521e-01
   8.8400000e+00  -1.5430214e+00  -2.0356457e-01   2.2356528e-01   1.8219579e-01
   8.8500000e+00  -1.5446638e+00  -1.8821850e-01   2.2406351e-01   1.8321835e-01
   8.8600000e+00  -1.5465777e+00  -1.7288313e-01   2.2369792e-01   1.8425725e-01
   8.8700000e+00  -1.5479348e+00  -1.5753699e-01   2.2465777e-01   1.8521716e-01
   8.8800000e+00  -1.5497683e+00  -1.4220377e-01   2.2535782e-01   1.8618760e-01
   8.8900000e+00  -1.5509704e+00  -1.2685019e-01   2.2609358e-01   1.8715685e-01
   8.9000000e+00  -1.5519060e+00  -1.1150344e-01   2.2719577e-01   1.8812856e-01
   8.9100000e+00  -1.5528587e+00  -9.6172214e-02   2.2875290e-01   1.8913228e-01
   8.9200000e+00  -1.5544575e+00  -8.0847674e-02   2.2955585e-01   1.9016260e-01
   8.9300000e+00  -1.5559918e+00  -6.5486230e-02   2.2995693e-01   1.9120014e-01
   8.9400000e+00  -1.5558374e+00  -5.0085533e-02   2.3166349e-01   1.9219278e-01
   8.9500000e+00  -1.5566043e+00  -3.4729326e-02   2.3124533e-01   1.9319974e-01
   8.9600000e+00  -1.5570088e+00  -1.9357188e-02   2.3138650e-01   1.9415693e-01
   8.9700000e+00  -1.5580508e+00  -3.9852208e-03   2.3185694e-01   1.9504364e-01
   8.9800000e+00  -1.5587524e+00   1.1424783e-02   2.3187220e-01   1.9591576e-01
   8.9900000e+00  -1.5586021e+00   2.6864208e-02   2.3199850e-01   1.9671738e-01
   9.0000000e+00  -1.5577939e+00   4.2292255e-02   2.3173714e-01   1.9748772e-01
   9.0100000e+00  -1.5575115e+00   5.7681805e-02   2.3261989e-01   1.9822440e-01
   9.0200000e+00  -1.5568296e+00   7.3065320e-02   2.3554901e-01   1.9895536e-01
   9.0300000e+00  -1.5560927e+00   8.8427659e-02   2.3433067e-01   1.9974634e-01
   9.0400000e+00  -1.5546476e+00   1.0377745e-01   2.3400985e-01   2.0042206e-01
   9.0500000e+00  -1.5533157e+00   1.1908619e-01   2.3229256e-01   2.0104605e-01
   9.0600000e+00  -1.5517306e+00   1.3436939e-01   2.3398952e-01   2.0154548e-01
   9.0700000e+00  -1.5495957e+00   1.4961675e-01   2.3487130e-01   2.0209445e-01
   9.0800000e+00  -1.5491153e+00   1.6480742e-01   2.3553169e-01   2.0265554e-01
   9.0900000e+00  -1.5484256e+00   1.8003594e-01   2.3446172e-01   2.0322479e-01
   9.1000000e+00  -1.5457367e+00   1.9529728e-01   2.3471973e-01   2.0371119e-01
   9.1100000e+00  -1.5432967e+00   2.1049036e-01   2.3447541e-01   2.0421247e-01
   9.1200000e+00  -1.5414908e+00   2.2564080e-01   2.3418554e-01   2.0468404e-01
   9.1300000e+00  -1.5399728e+00   2.4078805e-01   2.3287881e-01   2.0513432e-01
   9.1400000e+00  -1.5372657e+00   2.5595164e-01   2.3415305e-01   2.0550485e-01
   9.1500000e+00  -1.5347003e+00   2.7107171e-01   2.3408544e-01   2.0594244e-01
   9.1600000e+00  -1.5325188e+00   2.8616427e-01   2.3512622e-01   2.0640787e-01
   9.1700000e+00  -1.5297539e+00   3.0125502e-01   2.3550233e-01   2.0687785e-01
   9.1800000e+00  -1.5265082e+00   3.1631950e-01   2.3581261e-01   2.0736494e-01
   9.1900000e+00  -1.5230084e+00   3.3134084e-01   2.3601116e-01   2.0787206e-01
   9.2000000e+00  -1.5198130e+00   3.4631113e-01   2.3618627e-01   2.0837725e-01
   9.2100000e+00  -1.5171527e+00   3.6125320e-01   2.3688181e-01   2.0886147e-01
   9.2200000e+00  -1.5131481e+00   3.7619989e-01   2.3727930e-01   2.0937171e-01
   9.2300000e+00  -1.5088308e+00   3.9108528e-01   2.3825099e-01   2.0986819e-01
   9.2400000e+00  -1.5053563e+00   4.0590003e-01   2.3821142e-01   2.1041590e-01
   9.2500000e+00  -1.5009147e+00   4.2069829e-01   2.3945845e-01   2.1097821e-01
   9.2600000e+00  -1.4971015e+00   4.3543279e-01   2.3923632e-01   2.1161504e-01
   9.2700000e+00  -1.4932539e+00   4.5014639e-01   2.3757517e-01   2.1222135e-01
   9.2800000e+00  -1.4885751e+00   4.6484351e-01   2.3730412e-01   2.1274449e-01
   9.2900000e+00  -1.4842225e+00   4.7948346e-01   2.3725809e-01   2.1324959e-01
   9.3000000e+00  -1.4800597e+00   4.9409023e-01   2.3724059e-01   2.1375768e-01
   9.3100000e+00  -1.4758124e+00   5.0867715e-01   2.3718072e-01   2.1423424e-01
   9.3200000e+00  -1.4719471e+00   5.2324652e-01   2.3647577e-01   2.1468615e-01
   9.3300000e+00  -1.4679216e+00   5.3782283e-01   2.3739565e-01   2.1510248e-01
   9.3400000e+00  -1.4634407e+00   5.5239927e-01   2.3652543e-01   2.1556971e-01
   9.3500000e+00  -1.4577532e+00   5.6695767e-01   2.3588250e-01   2.1596925e-01
   9.3600000e+00  -1.4517382e+00   5.8143792e-01   2.3719586e-01   2.1631001e-01
   9.3700000e+00  -1.4467403e+00   5.9582664e-01   2.3701306e-01   2.1673302e-01
   9.3800000e+00  -1.4416490e+00   6.1018702e-01   2.3823956e-01   2.1713242e-01
   9.3900000e+00  -1.4359017e+00   6.2451781e-01   2.3719126e-01   2.1754732e-01
   9.4000000e+00  -1.4296824e+00   6.3879274e-01   2.3717775e-01   2.1790796e-01
   9.4100000e+00  -1.4229917e+00   6.5299029e-01   2.3532445e-01   2.1826771e-01
   9.4200000e+00  -1.4162171e+00   6.6709395e-01   2.3419187e-01   2.1856413e-01
   9.4300000e+00  -1.4104747e+00   6.8110443e-01   2.3526170e-01   2.1877779e-01
   9.4400000e+00  -1.4029962e+00   6.9507968e-01   2.3550581e-01   2.1907398e-01
   9.4500000e+00  -1.3960487e+00   7.0893455e-01   2.3627591e-01   2.1937713e-01
   9.4600000e+00  -1.3891955e+00   7.2270397e-01   2.3742183e-01   2.1971196e-01
   9.4700000e+00  -1.3819283e+00   7.3639849e-01   2.3823597e-01   2.2010622e-01
   9.4800000e+00  -1.3751687e+00   7.5000264e-01   2.3869424e-01   2.2051856e-01
   9.4900000e+00  -1.3683850e+00   7.6355154e-01   2.3876307e-01   2.2096684e-01
   9.5000000e+00  -1.3608397e+00   7.7704950e-01   2.3732513e-01   2.2141121e-01
   9.5100000e+00  -1.3527181e+00   7.9046131e-01   2.3728182e-01   2.2176463e-01
   9.5200000e+00  -1.3444807e+00   8.0376071e-01   2.3649745e-01   2.2209229e-01
   9.5300000e+00  -1.3368776e+00   8.1695043e-01   2.3558689e-01   2.2238863e-01
   9.5400000e+00  -1.3292416e+00   8.3007164e-01   2.3583391e-01   2.2262591e-01
   9.5500000e+00  -1.3211747e+00   8.4312508e-01   2.3576885e-01   2.2285895e-01
   9.5600000e+00  -1.3131923e+00   8.5609556e-01   2.3451254e-01   2.2304444e-01
   9.5700000e+00  -1.3050666e+00   8.6898909e-01   2.3518886e-01   2.2313188e-01
   9.5800000e+00  -1.2973395e+00   8.8180527e-01   2.3513074e-01   2.2325010e-01
   9.5900000e+00  -1.2888678e+00   8.9457061e-01   2.3468736e-01   2.2334109e-01
   9.6000000e+00  -1.2798049e+00   9.0724817e-01   2.3394569e-01   2.2339414e-01
   9.6100000e+00  -1.2711540e+00   9.1981398e-01   2.3419137e-01   2.2339856e-01
   9.6200000e+00  -1.2623942e+00   9.3229795e-01   2.3487758e-01   2.2338106e-01
   9.6300000e+00  -1.2540106e+00   9.4469958e-01   2.3546496e-01   2.2339957e-01
   9.6400000e+00  -1.2443740e+00   9.5704222e-01   2.3450772e-01   2.2345269e-01
   9.6500000e+00  -1.2348423e+00   9.6926674e-01   2.3357281e-01   2.2343668e-01
   9.6600000e+00  -1.2249081e+00   9.8138543e-01   2.3244920e-01   2.2334387e-01
   9.6700000e+00  -1.2151627e+00   9.9338466e-01   2.3144944e-01   2.2321024e-01
   9.6800000e+00  -1.2049073e+00   1.0052823e+00   2.3153469e-01   2.2301314e-01
   9.6900000e+00  -1.1948462e+00   1.0170565e+00   2.3041594e-01   2.2281144e-01
   9.7000000e+00  -1.1848368e+00   1.0287247e+00   2.2982519e-01   2.2255249e-01
   9.7100000e+00  -1.1745247e+00   1.0402961e+00   2.2948622e-01   2.2225937e-01
   9.7200000e+00  -1.1641754e+00   1.0517613e+00   2.2872472e-01   2.2195055e-01
   9.7300000e+00  -1.1533564e+00   1.0631230e+00   2.2841098e-01   2.2160196e-01
   9.7400000e+00  -1.1430971e+00   1.0743626e+00   2.2790068e-01   2.2122719e-01
   9.7500000e+00  -1.1319336e+00   1.0855159e+00   2.2765565e-01   2.2086704e-01
   9.7600000e+00  -1.1205408e+00   1.0965410e+00   2.2788009e-01   2.2052569e-01
   9.7700000e+00  -1.1097668e+00   1.1074315e+00   2.2755825e-01   2.2021661e-01
   9.7800000e+00  -1.0983863e+00   1.1182268e+00   2.2546257e-01   2.1991510e-01
   9.7900000e+00  -1.0874834e+00   1.1288979e+00   2.2441636e-01   2.1953523e-01
   9.8000000e+00  -1.0761753e+00   1.1394759e+00   2.2383023e-01   2.1915821e-01
   9.8100000e+00  -1.0651685e+00   1.1499447e+00   2.2267957e-01   2.1878292e-01
   9.8200000e+00  -1.0536348e+00   1.1603248e+00   2.2214179e-01   2.1837410e-01
   9.8300000e+00  -1.0419228e+00   1.1705920e+00   2.2071139e-01   2.1796650e-01
   9.8400000e+00  -1.0304681e+00   1.1807413e+00   2.2018515e-01   2.1752803e-01
   9.8500000e+00  -1.0185127e+00   1.1907895e+00   2.1858625e-01   2.1711415e-01
   9.8600000e+00  -1.0069034e+00   1.2007116e+00   2.1783549e-01   2.1665371e-01
   9.8700000e+00  -9.9524418e-01   1.2105315e+00   2.1697312e-01   2.1619490e-01
   9.8800000e+00  -9.8313698e-01   1.2202491e+00   2.1635137e-01   2.1573382e-01
   9.8900000e+00  -9.7053675e-01   1.2298448e+00   2.1525291e-01   2.1527746e-01
   9.9000000e+00  -9.5824669e-01   1.2392971e+00   2.1381062e-01   2.1479226e-01
   9.9100000e+00  -9.4569032e-01   1.2486259e+00   2.1211877e-01   2.1426273e-01
   9.9200000e+00  -9.3292512e-01   1.2578226e+00   2.1075769e-01   2.1369013e-01
   9.9300000e+00  -9.2018875e-01   1.2668801e+00   2.0967667e-01   2.1307578e-01
   9.9400000e+00  -9.0757215e-01   1.2758048e+00   2.0824314e-01   2.1244002e-01
   9.9500000e+00  -8.9482819e-01   1.2846069e+00   2.0799559e-01   2.1177910e-01
   9.9600000e+00  -8.8208838e-01   1.2932814e+00   2.0663581e-01   2.1114434e-01
   9.9700000e+00  -8.6884188e-01   1.3018344e+00   2.0549942e-01   2.1046432e-01
   9.9800000e+00  -8.5571096e-01   1.3102405e+00   2.0391790e-01   2.0976246e-01
   9.9900000e+00  -8.4253834e-01   1.3185099e+00   2.0309802e-01   2.0901520e-01
   1.0000000e+01  -8.2961250e-01   1.3266470e+00   2.0156255e-01   2.0826148e-01


==> data/figure3_data_1.dat <==
   0.0000000e+00   7.3890260e+00
   5.0000000e-02   6.7608380e+00
   1.0000000e-01   5.2611200e+00
   1.5000000e-01   5.0874090e+00
   2.0000000e-01   5.6883320e+00
   2.5000000e-01   5.3909340e+00
   3.0000000e-01   4.6490490e+00
   3.5000000e-01   4.9562840e+00
   4.0000000e-01   5.1011890e+00
   4.5000000e-01   4.8554460e+00
   5.0000000e-01   4.3706150e+00
   5.5000000e-01   4.4733880e+00
   6.0000000e-01   4.4098490e+00
   6.5000000e-01   4.0382280e+00
   7.0000000e-01   3.8225330e+00
   7.5000000e-01   3.5192720e+00
   8.0000000e-01   3.3837260e+00
   8.5000000e-01   2.9509080e+00
   9.0000000e-01   2.5120020e+00
   9.5000000e-01   2.2220310e+00
   1.0000000e+00   1.9866460e+00
   1.0500000e+00   1.5185440e+00
   1.1000000e+00   1.3929180e+00
   1.1500000e+00   9.9271400e-01
   1.2000000e+00   5.5053500e-01
   1.2500000e+00  -9.5574000e-02
   1.3000000e+00  -1.0184650e+00
   1.3500000e+00  -2.3214170e+00
   1.4000000e+00  -3.3403210e+00
   1.4500000e+00  -3.7182540e+00
   1.5000000e+00  -4.5366100e+00
   1.5500000e+00  -5.3370240e+00
   1.6000000e+00  -6.1635650e+00
   1.6500000e+00  -6.3628000e+00
   1.7000000e+00  -6.1798870e+00
   1.7500000e+00  -7.3933260e+00
   1.8000000e+00  -7.7922030e+00
   1.8500000e+00  -7.9935920e+00
   1.9000000e+00  -8.1251980e+00
   1.9500000e+00  -8.4915150e+00
   2.0000000e+00  -8.9079670e+00
   2.0500000e+00  -8.9460950e+00
   2.1000000e+00  -8.8887490e+00
   2.1500000e+00  -8.9950910e+00
   2.2000000e+00  -9.2745430e+00
   2.2500000e+00  -9.0847940e+00
   2.3000000e+00  -9.1676810e+00
   2.3500000e+00  -9.1925900e+00
   2.4000000e+00  -8.9566630e+00
   2.4500000e+00  -8.9566830e+00
   2.5000000e+00  -9.0005950e+00
   2.5500000e+00  -8.7605370e+00
   2.6000000e+00  -8.6023110e+00
   2.6500000e+00  -8.0460940e+00
   2.7000000e+00  -8.1729880e+00
   2.7500000e+00  -7.9745580e+00
   2.8000000e+00  -7.9657420e+00
   2.8500000e+00  -7.7219030e+00
   2.9000000e+00  -7.3114490e+00
   2.9500000e+00  -7.2896020e+00
   3.0000000e+00  -7.5423340e+00
   3.0500000e+00  -7.5565730e+00
   3.1000000e+00  -7.2496150e+00
   3.1500000e+00  -7.1450670e+00
   3.2000000e+00  -6.3308250e+00
   3.2500000e+00  -5.6320840e+00
   3.3000000e+00  -4.7776180e+00
   3.3500000e+00  -5.2146310e+00
   3.4000000e+00  -5.9429850e+00
   3.4500000e+00  -5.2995980e+00
   3.5000000e+00  -5.0990250e+00
   3.5500000e+00  -5.9084590e+00
   3.6000000e+00  -5.8601590e+00
   3.6500000e+00  -5.5459910e+00
   3.7000000e+00  -5.9501920e+00
   3.7500000e+00  -6.1810750e+00
   3.8000000e+00  -6.0596100e+00
   3.8500000e+00  -6.0313850e+00
   3.9000000e+00  -6.3371220e+00
   3.9500000e+00  -6.4219670e+00
   4.0000000e+00  -6.4244920e+00
   4.0500000e+00  -6.2843800e+00
   4.1000000e+00  -6.4020360e+00
   4.1500000e+00  -6.1367900e+00
   4.2000000e+00  -6.0687130e+00
   4.2500000e+00  -5.9124720e+00
   4.3000000e+00  -5.7675480e+00
   4.3500000e+00  -5.5777420e+00
   4.4000000e+00  -5.1310350e+00
   4.4500000e+00  -4.9139550e+00
   4.5000000e+00  -4.7982420e+00
   4.5500000e+00  -4.3611420e+00
   4.6000000e+00  -3.8214470e+00
   4.6500000e+00  -3.2853590e+00
   4.7000000e+00  -3.0102310e+00
   4.7500000e+00  -2.5121920e+00
   4.8000000e+00  -1.5210420e+00
   4.8500000e+00  -5.3300900e-01
   4.9000000e+00  -3.1422500e-01
   4.9500000e+00   3.4881400e-01
   5.0000000e+00   1.7528510e+00
   5.0500000e+00   2.4612090e+00
   5.1000000e+00   2.7408470e+00
   5.1500000e+00   2.6398510e+00
   5.2000000e+00   3.2190880e+00
   5.2500000e+00   3.8003100e+00
   5.3000000e+00   4.3853300e+00
   5.3500000e+00   4.4686260e+00
   5.4000000e+00   4.7025250e+00
   5.4500000e+00   5.3014010e+00
   5.5000000e+00   5.5014440e+00
   5.5500000e+00   5.6216620e+00
   5.6000000e+00   5.7822290e+00
   5.6500000e+00   6.4386590e+00
   5.7000000e+00   6.4466910e+00
   5.7500000e+00   6.4364530e+00
   5.8000000e+00   6.7642340e+00
   5.8500000e+00   7.0538950e+00
   5.9000000e+00   7.2085380e+00
   5.9500000e+00   7.1780970e+00
   6.0000000e+00   7.3678070e+00
   6.0500000e+00   7.2496790e+00
   6.1000000e+00   7.3794450e+00
   6.1500000e+00   7.3671300e+00
   6.2000000e+00   7.6238140e+00
   6.2500000e+00   7.4578490e+00
   6.3000000e+00   7.3933670e+00
   6.3500000e+00   6.4182630e+00
   6.4000000e+00   4.8493220e+00
   6.4500000e+00   5.3626550e+00
   6.5000000e+00   5.7491780e+00
   6.5500000e+00   5.1160850e+00
   6.6000000e+00   4.6282410e+00
   6.6500000e+00   5.2399100e+00
   6.7000000e+00   5.0871930e+00
   6.7500000e+00   4.4768170e+00
   6.8000000e+00   4.4849330e+00
   6.8500000e+00   4.6008470e+00
   6.9000000e+00   4.3040320e+00
   6.9500000e+00   3.7112100e+00
   7.0000000e+00   3.7019290e+00
   7.0500000e+00   3.4366150e+00
   7.1000000e+00   3.2530140e+00
   7.1500000e+00   2.8628170e+00
   7.2000000e+00   2.4825190e+00
   7.2500000e+00   2.2992300e+00
   7.3000000e+00   2.0307340e+00
   7.3500000e+00   1.6542080e+00
   7.4000000e+00   9.8511700e-01
   7.4500000e+00   8.5832000e-01
   7.5000000e+00   2.3138100e-01
   7.5500000e+00  -2.7185900e-01
   7.6000000e+00  -1.1574420e+00
   7.6500000e+00  -2.6917110e+00
   7.7000000e+00  -3.3809260e+00
   7.7500000e+00  -4.0806240e+00
   7.8000000e+00  -4.8793100e+00
   7.8500000e+00  -5.3876440e+00
   7.9000000e+00  -6.4664660e+00
   7.9500000e+00  -6.3188200e+00
   8.0000000e+00  -6.8738220e+00
   8.0500000e+00  -7.5287640e+00
   8.1000000e+00  -7.9955560e+00
   8.1500000e+00  -7.9301710e+00
   8.2000000e+00  -7.9758060e+00
   8.2500000e+00  -8.6069270e+00
   8.3000000e+00  -8.7973870e+00
   8.3500000e+00  -8.6972030e+00
   8.4000000e+00  -8.7530570e+00
   8.4500000e+00  -9.3251630e+00
   8.5000000e+00  -9.3867790e+00
   8.5500000e+00  -9.0878820e+00
   8.6000000e+00  -8.8630850e+00
   8.6500000e+00  -9.2558260e+00
   8.7000000e+00  -9.1717640e+00
   8.7500000e+00  -8.7942900e+00
   8.8000000e+00  -8.6421510e+00
   8.8500000e+00  -8.3820380e+00
   8.9000000e+00  -8.1607060e+00
   8.9500000e+00  -8.0772840e+00
   9.0000000e+00  -8.1582190e+00
   9.0500000e+00  -7.6347870e+00
   9.1000000e+00  -7.7077600e+00
   9.1500000e+00  -7.5450840e+00
   9.2000000e+00  -7.1030760e+00
   9.2500000e+00  -7.3024050e+00
   9.3000000e+00  -7.4583050e+00
   9.3500000e+00  -7.3037910e+00
   9.4000000e+00  -7.1342010e+00
   9.4500000e+00  -6.9024270e+00
   9.5000000e+00  -6.0241450e+00
   9.5500000e+00  -5.2187940e+00
   9.6000000e+00  -4.8130990e+00
   9.6500000e+00  -5.5076110e+00
   9.7000000e+00  -5.5932310e+00
   9.7500000e+00  -5.2614410e+00
   9.8000000e+00  -5.3601960e+00
   9.8500000e+00  -6.0052970e+00
   9.9000000e+00  -5.6504200e+00
   9.9500000e+00  -5.6235170e+00
   1.0000000e+01  -6.1117950e+00
   1.0050000e+01  -6.4003970e+00
   1.0100000e+01  -6.2232090e+00
   1.0150000e+01  -6.1648910e+00
   1.0200000e+01  -6.5612300e+00
   1.0250000e+01  -6.4246070e+00
   1.0300000e+01  -6.4723930e+00
   1.0350000e+01  -6.2868310e+00
   1.0400000e+01  -6.3066880e+00
   1.0450000e+01  -6.1181100e+00
   1.0500000e+01  -6.0127210e+00
   1.0550000e+01  -5.7245690e+00
   1.0600000e+01  -5.8185770e+00
   1.0650000e+01  -5.2776590e+00
   1.0700000e+01  -5.3478860e+00
   1.0750000e+01  -4.8008170e+00
   1.0800000e+01  -4.5075100e+00


==> data/figure3_data_2.dat <==
   0.0000000e+00   1.8535400e-01
   5.0000000e-02   4.4485300e-01
   1.0000000e-01   1.0813890e+00
   1.5000000e-01   2.0071140e+00
   2.0000000e-01   3.0934200e+00
   2.5000000e-01   4.1803590e+00
   3.0000000e-01   5.1382190e+00
   3.5000000e-01   5.8631260e+00
   4.0000000e-01   6.2858370e+00
   4.5000000e-01   6.3962460e+00
   5.0000000e-01   6.2063110e+00
   5.5000000e-01   5.8311040e+00
   6.0000000e-01   5.3769690e+00
   6.5000000e-01   4.8485310e+00
   7.0000000e-01   4.2573880e+00
   7.5000000e-01   3.6089220e+00
   8.0000000e-01   2.9349600e+00
   8.5000000e-01   2.2856110e+00
   9.0000000e-01   1.7066380e+00
   9.5000000e-01   1.2199820e+00
   1.0000000e+00   8.0616200e-01
   1.0500000e+00   4.7967200e-01
   1.1000000e+00   2.6133200e-01
   1.1500000e+00   1.6006300e-01
   1.2000000e+00   1.5277900e-01
   1.2500000e+00   2.0951100e-01
   1.3000000e+00   2.5445400e-01
   1.3500000e+00   2.2250900e-01
   1.4000000e+00   4.1684000e-02
   1.4500000e+00  -3.1600900e-01
   1.5000000e+00  -8.3896600e-01
   1.5500000e+00  -1.4879230e+00
   1.6000000e+00  -2.1494720e+00
   1.6500000e+00  -2.7661210e+00
   1.7000000e+00  -3.3419570e+00
   1.7500000e+00  -3.8590830e+00
   1.8000000e+00  -4.2914420e+00
   1.8500000e+00  -4.5991690e+00
   1.9000000e+00  -4.7543550e+00
   1.9500000e+00  -4.7617850e+00
   2.0000000e+00  -4.6595700e+00
   2.0500000e+00  -4.4959040e+00
   2.1000000e+00  -4.3384910e+00
   2.1500000e+00  -4.2305650e+00
   2.2000000e+00  -4.1959250e+00
   2.2500000e+00  -4.2502430e+00
   2.3000000e+00  -4.3690260e+00
   2.3500000e+00  -4.5397660e+00
   2.4000000e+00  -4.6978590e+00
   2.4500000e+00  -4.8227370e+00
   2.5000000e+00  -4.8926360e+00
   2.5500000e+00  -4.8764250e+00
   2.6000000e+00  -4.7870180e+00
   2.6500000e+00  -4.6424220e+00
   2.7000000e+00  -4.4475170e+00
   2.7500000e+00  -4.2424370e+00
   2.8000000e+00  -4.0497940e+00
   2.8500000e+00  -3.8853610e+00
   2.9000000e+00  -3.7693850e+00
   2.9500000e+00  -3.7089920e+00
   3.0000000e+00  -3.6981890e+00
   3.0500000e+00  -3.7266620e+00
   3.1000000e+00  -3.7609280e+00
   3.1500000e+00  -3.7713520e+00
   3.2000000e+00  -3.7503680e+00
   3.2500000e+00  -3.6973990e+00
   3.3000000e+00  -3.6075510e+00
   3.3500000e+00  -3.4929690e+00
   3.4000000e+00  -3.3476580e+00
   3.4500000e+00  -3.1726090e+00
   3.5000000e+00  -2.9745440e+00
   3.5500000e+00  -2.7640300e+00
   3.6000000e+00  -2.5818670e+00
   3.6500000e+00  -2.4620150e+00
   3.7000000e+00  -2.4271950e+00
   3.7500000e+00  -2.4738080e+00
   3.8000000e+00  -2.5757000e+00
   3.8500000e+00  -2.7023860e+00
   3.9000000e+00  -2.8316090e+00
   3.9500000e+00  -2.9405450e+00
   4.0000000e+00  -3.0145920e+00
   4.0500000e+00  -3.0542860e+00
   4.1000000e+00  -3.0576990e+00
   4.1500000e+00  -3.0204370e+00
   4.2000000e+00  -2.9544900e+00
   4.2500000e+00  -2.8549220e+00
   4.3000000e+00  -2.7356880e+00
   4.3500000e+00  -2.5705650e+00
   4.4000000e+00  -2.3955630e+00
   4.4500000e+00  -2.1826340e+00
   4.5000000e+00  -1.9684690e+00
   4.5500000e+00  -1.7489400e+00
   4.6000000e+00  -1.5387840e+00
   4.6500000e+00  -1.3282470e+00
   4.7000000e+00  -1.1239190e+00
   4.7500000e+00  -9.0977800e-01
   4.8000000e+00  -6.7168500e-01
   4.8500000e+00  -4.0995100e-01
   4.9000000e+00  -1.2111000e-01
   4.9500000e+00   1.9140400e-01
   5.0000000e+00   5.3045400e-01
   5.0500000e+00   8.8635500e-01
   5.1000000e+00   1.2620120e+00
   5.1500000e+00   1.6515580e+00
   5.2000000e+00   2.0736610e+00
   5.2500000e+00   2.5269150e+00
   5.3000000e+00   2.9741370e+00
   5.3500000e+00   3.3819570e+00
   5.4000000e+00   3.7264680e+00
   5.4500000e+00   3.9869550e+00
   5.5000000e+00   4.1433810e+00
   5.5500000e+00   4.2052910e+00
   5.6000000e+00   4.1854290e+00
   5.6500000e+00   4.1097910e+00
   5.7000000e+00   4.0257970e+00
   5.7500000e+00   3.9777890e+00
   5.8000000e+00   3.9718470e+00
   5.8500000e+00   4.0461610e+00
   5.9000000e+00   4.1931270e+00
   5.9500000e+00   4.4001820e+00
   6.0000000e+00   4.5907500e+00
   6.0500000e+00   4.7511600e+00
   6.1000000e+00   4.8810100e+00
   6.1500000e+00   4.9799770e+00
   6.2000000e+00   5.0478120e+00
   6.2500000e+00   5.0843460e+00
   6.3000000e+00   5.0894890e+00
   6.3500000e+00   5.0632260e+00
   6.4000000e+00   5.0056240e+00
   6.4500000e+00   4.9168270e+00
   6.5000000e+00   4.7970560e+00
   6.5500000e+00   4.6478690e+00
   6.6000000e+00   4.4677540e+00
   6.6500000e+00   4.2571660e+00
   6.7000000e+00   4.0172570e+00
   6.7500000e+00   3.7486280e+00
   6.8000000e+00   3.4544640e+00
   6.8500000e+00   3.1405320e+00
   6.9000000e+00   2.8246070e+00
   6.9500000e+00   2.5345830e+00
   7.0000000e+00   2.3116120e+00
   7.0500000e+00   2.1585810e+00
   7.1000000e+00   2.0740380e+00
   7.1500000e+00   2.0415060e+00
   7.2000000e+00   2.0257150e+00
   7.2500000e+00   1.9751090e+00
   7.3000000e+00   1.8853010e+00
   7.3500000e+00   1.7117400e+00
   7.4000000e+00   1.4645770e+00
   7.4500000e+00   1.1445770e+00
   7.5000000e+00   7.6824900e-01
   7.5500000e+00   3.5778500e-01
   7.6000000e+00  -7.6531000e-02
   7.6500000e+00  -5.2816400e-01
   7.7000000e+00  -9.8239000e-01
   7.7500000e+00  -1.4338940e+00
   7.8000000e+00  -1.8924270e+00
   7.8500000e+00  -2.3526560e+00
   7.9000000e+00  -2.7929030e+00
   7.9500000e+00  -3.2040590e+00
   8.0000000e+00  -3.5631950e+00
   8.0500000e+00  -3.8693800e+00
   8.1000000e+00  -4.1091300e+00
   8.1500000e+00  -4.2683450e+00
   8.2000000e+00  -4.3486540e+00
   8.2500000e+00  -4.3655310e+00
   8.3000000e+00  -4.3501870e+00
   8.3500000e+00  -4.3351160e+00
   8.4000000e+00  -4.3402820e+00
   8.4500000e+00  -4.3800310e+00
   8.5000000e+00  -4.4687510e+00
   8.5500000e+00  -4.5838010e+00
   8.6000000e+00  -4.7107560e+00
   8.6500000e+00  -4.8157650e+00
   8.7000000e+00  -4.8631430e+00
   8.7500000e+00  -4.8606180e+00
   8.8000000e+00  -4.7814160e+00
   8.8500000e+00  -4.6465790e+00
   8.9000000e+00  -4.4822390e+00
   8.9500000e+00  -4.2982550e+00
   9.0000000e+00  -4.1328310e+00
   9.0500000e+00  -3.9972230e+00
   9.1000000e+00  -3.9046430e+00
   9.1500000e+00  -3.8570650e+00
   9.2000000e+00  -3.8439730e+00
   9.2500000e+00  -3.8605800e+00
   9.3000000e+00  -3.9059460e+00
   9.3500000e+00  -3.9521920e+00
   9.4000000e+00  -3.9828240e+00
   9.4500000e+00  -3.9820560e+00
   9.5000000e+00  -3.9498890e+00
   9.5500000e+00  -3.8750910e+00
   9.6000000e+00  -3.7672450e+00
   9.6500000e+00  -3.6391520e+00
   9.7000000e+00  -3.4835850e+00
   9.7500000e+00  -3.2984180e+00
   9.8000000e+00  -3.0947990e+00
   9.8500000e+00  -2.8946280e+00
   9.9000000e+00  -2.7110830e+00
   9.9500000e+00  -2.5787780e+00
   1.0000000e+01  -2.5116600e+00
   1.0050000e+01  -2.4992400e+00
   1.0100000e+01  -2.5461750e+00
   1.0150000e+01  -2.6295400e+00
   1.0200000e+01  -2.7264710e+00
   1.0250000e+01  -2.8267280e+00
   1.0300000e+01  -2.9176150e+00
   1.0350000e+01  -2.9946570e+00
   1.0400000e+01  -3.0352090e+00
   1.0450000e+01  -3.0512290e+00
   1.0500000e+01  -3.0195350e+00
   1.0550000e+01  -2.9458860e+00
   1.0600000e+01  -2.8128340e+00
   1.0650000e+01  -2.6438020e+00
   1.0700000e+01  -2.4151220e+00
   1.0750000e+01  -2.1741510e+00


==> data/figure3_data_3.dat <==
   0.0000000e+00   7.1164260e+00
   5.0000000e-02   4.9483570e+00
   1.0000000e-01   5.0126270e+00
   1.5000000e-01   5.0935080e+00
   2.0000000e-01   5.1748860e+00
   2.5000000e-01   5.2444560e+00
   3.0000000e-01   5.2903290e+00
   3.5000000e-01   5.3026200e+00
   4.0000000e-01   5.2861940e+00
   4.5000000e-01   5.2223190e+00
   5.0000000e-01   5.1211540e+00
   5.5000000e-01   4.9915340e+00
   6.0000000e-01   4.8217880e+00
   6.5000000e-01   4.6167040e+00
   7.0000000e-01   4.3923430e+00
   7.5000000e-01   4.1529390e+00
   8.0000000e-01   3.8852400e+00
   8.5000000e-01   3.6029930e+00
   9.0000000e-01   3.3156700e+00
   9.5000000e-01   3.0154080e+00
   1.0000000e+00   2.7084960e+00
   1.0500000e+00   2.3984560e+00
   1.1000000e+00   2.0840550e+00
   1.1500000e+00   1.7711730e+00
   1.2000000e+00   1.4632740e+00
   1.2500000e+00   1.1580100e+00
   1.3000000e+00   8.6135000e-01
   1.3500000e+00   5.7013200e-01
   1.4000000e+00   2.8342800e-01
   1.4500000e+00  -8.7800000e-04
   1.5000000e+00  -2.9252400e-01
   1.5500000e+00  -6.0251300e-01
   1.6000000e+00  -9.5693500e-01
   1.6500000e+00  -1.3942340e+00
   1.7000000e+00  -1.9094530e+00
   1.7500000e+00  -2.4796520e+00
   1.8000000e+00  -3.0694210e+00
   1.8500000e+00  -3.6234220e+00
   1.9000000e+00  -4.0958260e+00
   1.9500000e+00  -4.4655540e+00
   2.0000000e+00  -4.7260250e+00
   2.0500000e+00  -4.8938740e+00
   2.1000000e+00  -4.9932340e+00
   2.1500000e+00  -5.0456490e+00
   2.2000000e+00  -5.0787480e+00
   2.2500000e+00  -5.1147460e+00
   2.3000000e+00  -5.1616950e+00
   2.3500000e+00  -5.2224110e+00
   2.4000000e+00  -5.2936410e+00
   2.4500000e+00  -5.3745740e+00
   2.5000000e+00  -5.4522140e+00
   2.5500000e+00  -5.5280060e+00
   2.6000000e+00  -5.5941370e+00
   2.6500000e+00  -5.6551020e+00
   2.7000000e+00  -5.7107900e+00
   2.7500000e+00  -5.7589140e+00
   2.8000000e+00  -5.7906630e+00
   2.8500000e+00  -5.8106230e+00
   2.9000000e+00  -5.8103040e+00
   2.9500000e+00  -5.7854010e+00
   3.0000000e+00  -5.7471590e+00
   3.0500000e+00  -5.6828590e+00
   3.1000000e+00  -5.6061260e+00
   3.1500000e+00  -5.5289990e+00
   3.2000000e+00  -5.4383620e+00
   3.2500000e+00  -5.3230110e+00
   3.3000000e+00  -5.1907390e+00
   3.3500000e+00  -5.0331070e+00
   3.4000000e+00  -4.8320300e+00
   3.4500000e+00  -4.5923280e+00
   3.5000000e+00  -4.3276670e+00
   3.5500000e+00  -4.0566500e+00
   3.6000000e+00  -3.8228450e+00
   3.6500000e+00  -3.6579160e+00
   3.7000000e+00  -3.5783020e+00
   3.7500000e+00  -3.5615200e+00
   3.8000000e+00  -3.5885180e+00
   3.8500000e+00  -3.6223040e+00
   3.9000000e+00  -3.6382420e+00
   3.9500000e+00  -3.6135280e+00
   4.0000000e+00  -3.5403860e+00
   4.0500000e+00  -3.4187270e+00
   4.1000000e+00  -3.2648250e+00
   4.1500000e+00  -3.0836890e+00
   4.2000000e+00  -2.8965860e+00
   4.2500000e+00  -2.7040890e+00
   4.3000000e+00  -2.5107910e+00
   4.3500000e+00  -2.3082730e+00
   4.4000000e+00  -2.0905890e+00
   4.4500000e+00  -1.8486230e+00
   4.5000000e+00  -1.5862080e+00
   4.5500000e+00  -1.2963030e+00
   4.6000000e+00  -9.8295500e-01
   4.6500000e+00  -6.4917600e-01
   4.7000000e+00  -3.0232700e-01
   4.7500000e+00   5.0774000e-02
   4.8000000e+00   4.1364700e-01
   4.8500000e+00   7.6922700e-01
   4.9000000e+00   1.1051370e+00
   4.9500000e+00   1.4220860e+00
   5.0000000e+00   1.7209970e+00
   5.0500000e+00   2.0025830e+00
   5.1000000e+00   2.2716090e+00
   5.1500000e+00   2.5461520e+00
   5.2000000e+00   2.8578290e+00
   5.2500000e+00   3.2094520e+00
   5.3000000e+00   3.5930920e+00
   5.3500000e+00   3.9973190e+00
   5.4000000e+00   4.3910320e+00
   5.4500000e+00   4.7479660e+00
   5.5000000e+00   5.0493630e+00
   5.5500000e+00   5.2789790e+00
   5.6000000e+00   5.4352550e+00
   5.6500000e+00   5.5284910e+00
   5.7000000e+00   5.5756940e+00
   5.7500000e+00   5.5981440e+00
   5.8000000e+00   5.6166070e+00
   5.8500000e+00   5.6379260e+00
   5.9000000e+00   5.6843880e+00
   5.9500000e+00   5.7472240e+00
   6.0000000e+00   5.8343650e+00
   6.0500000e+00   5.9321800e+00
   6.1000000e+00   6.0408390e+00
   6.1500000e+00   6.1241180e+00
   6.2000000e+00   6.1778760e+00
   6.2500000e+00   6.2034760e+00
   6.3000000e+00   6.2068980e+00
   6.3500000e+00   6.1922530e+00
   6.4000000e+00   6.1604890e+00
   6.4500000e+00   6.1116360e+00
   6.5000000e+00   6.0456290e+00
   6.5500000e+00   5.9625680e+00
   6.6000000e+00   5.8607970e+00
   6.6500000e+00   5.7374350e+00
   6.7000000e+00   5.5871860e+00
   6.7500000e+00   5.4052310e+00
   6.8000000e+00   5.1889480e+00
   6.8500000e+00   4.9371800e+00
   6.9000000e+00   4.6540020e+00
   6.9500000e+00   4.3498770e+00
   7.0000000e+00   4.0312800e+00
   7.0500000e+00   3.7174360e+00
   7.1000000e+00   3.4353850e+00
   7.1500000e+00   3.1992120e+00
   7.2000000e+00   3.0015260e+00
   7.2500000e+00   2.8225170e+00
   7.3000000e+00   2.6394640e+00
   7.3500000e+00   2.4398430e+00
   7.4000000e+00   2.2053170e+00
   7.4500000e+00   1.9399110e+00
   7.5000000e+00   1.6391820e+00
   7.5500000e+00   1.3169720e+00
   7.6000000e+00   9.7813200e-01
   7.6500000e+00   6.3399300e-01
   7.7000000e+00   2.9148800e-01
   7.7500000e+00  -5.0277000e-02
   7.8000000e+00  -3.9268100e-01
   7.8500000e+00  -7.6998900e-01
   7.9000000e+00  -1.2238980e+00
   7.9500000e+00  -1.7436890e+00
   8.0000000e+00  -2.3117530e+00
   8.0500000e+00  -2.8910060e+00
   8.1000000e+00  -3.4393130e+00
   8.1500000e+00  -3.9061420e+00
   8.2000000e+00  -4.2733880e+00
   8.2500000e+00  -4.5353860e+00
   8.3000000e+00  -4.7028090e+00
   8.3500000e+00  -4.8035990e+00
   8.4000000e+00  -4.8631690e+00
   8.4500000e+00  -4.9103330e+00
   8.5000000e+00  -4.9630540e+00
   8.5500000e+00  -5.0347070e+00
   8.6000000e+00  -5.1252700e+00
   8.6500000e+00  -5.2341980e+00
   8.7000000e+00  -5.3459610e+00
   8.7500000e+00  -5.4528960e+00
   8.8000000e+00  -5.5522310e+00
   8.8500000e+00  -5.6301920e+00
   8.9000000e+00  -5.6935820e+00
   8.9500000e+00  -5.7453300e+00
   9.0000000e+00  -5.7764620e+00
   9.0500000e+00  -5.7961270e+00
   9.1000000e+00  -5.8001190e+00
   9.1500000e+00  -5.7879670e+00
   9.2000000e+00  -5.7546630e+00
   9.2500000e+00  -5.7086410e+00
   9.3000000e+00  -5.6481500e+00
   9.3500000e+00  -5.5775260e+00
   9.4000000e+00  -5.5108660e+00
   9.4500000e+00  -5.4518550e+00
   9.5000000e+00  -5.3756930e+00
   9.5500000e+00  -5.2788330e+00
   9.6000000e+00  -5.1489290e+00
   9.6500000e+00  -4.9755530e+00
   9.7000000e+00  -4.7606940e+00
   9.7500000e+00  -4.5094250e+00
   9.8000000e+00  -4.2373560e+00
   9.8500000e+00  -3.9681570e+00
   9.9000000e+00  -3.7491260e+00
   9.9500000e+00  -3.6175020e+00
   1.0000000e+01  -3.5675390e+00
   1.0050000e+01  -3.5794690e+00
   1.0100000e+01  -3.6179330e+00
   1.0150000e+01  -3.6553250e+00
   1.0200000e+01  -3.6586120e+00
   1.0250000e+01  -3.6148170e+00
   1.0300000e+01  -3.5180890e+00
   1.0350000e+01  -3.3796030e+00
   1.0400000e+01  -3.2044770e+00
   1.0450000e+01  -3.0161450e+00
   1.0500000e+01  -2.8220420e+00
   1.0550000e+01  -2.6316090e+00
   1.0600000e+01  -2.4401360e+00
   1.0650000e+01  -2.2406340e+00
   1.0700000e+01  -2.0200420e+00
   1.0750000e+01  -1.7801310e+00
   1.0800000e+01  -1.5079410e+00


==> data/figure3_data_4.dat <==
   0.0000000e+00   7.1177250e+00
   5.0000000e-02   4.9500700e+00
   1.0000000e-01   5.0175170e+00
   1.5000000e-01   5.1000260e+00
   2.0000000e-01   5.1776890e+00
   2.5000000e-01   5.2469080e+00
   3.0000000e-01   5.2970080e+00
   3.5000000e-01   5.3151010e+00
   4.0000000e-01   5.2992810e+00
   4.5000000e-01   5.2343120e+00
   5.0000000e-01   5.1336530e+00
   5.5000000e-01   5.0038400e+00
   6.0000000e-01   4.8310150e+00
   6.5000000e-01   4.6282410e+00
   7.0000000e-01   4.4070580e+00
   7.5000000e-01   4.1678320e+00
   8.0000000e-01   3.8950530e+00
   8.5000000e-01   3.6074530e+00
   9.0000000e-01   3.3188070e+00
   9.5000000e-01   3.0165070e+00
   1.0000000e+00   2.7059230e+00
   1.0500000e+00   2.3967320e+00
   1.1000000e+00   2.0836230e+00
   1.1500000e+00   1.7717050e+00
   1.2000000e+00   1.4691710e+00
   1.2500000e+00   1.1676610e+00
   1.3000000e+00   8.7619500e-01
   1.3500000e+00   5.9012700e-01
   1.4000000e+00   3.0654100e-01
   1.4500000e+00   2.5710000e-02
   1.5000000e+00  -2.9273600e-01
   1.5500000e+00  -9.5758000e-01
   1.6000000e+00  -1.5877640e+00
   1.6500000e+00  -2.2253760e+00
   1.7000000e+00  -2.8728400e+00
   1.7500000e+00  -3.5273580e+00
   1.8000000e+00  -4.1774670e+00
   1.8500000e+00  -4.8079430e+00
   1.9000000e+00  -5.3759640e+00
   1.9500000e+00  -5.8567080e+00
   2.0000000e+00  -6.2446850e+00
   2.0500000e+00  -6.5479000e+00
   2.1000000e+00  -6.7886230e+00
   2.1500000e+00  -6.9930960e+00
   2.2000000e+00  -7.1883000e+00
   2.2500000e+00  -7.3925580e+00
   2.3000000e+00  -7.6048000e+00
   2.3500000e+00  -7.8249240e+00
   2.4000000e+00  -8.0436220e+00
   2.4500000e+00  -8.2327040e+00
   2.5000000e+00  -8.3811560e+00
   2.5500000e+00  -8.4755700e+00
   2.6000000e+00  -8.5137740e+00
   2.6500000e+00  -8.4991240e+00
   2.7000000e+00  -8.4387220e+00
   2.7500000e+00  -8.3440120e+00
   2.8000000e+00  -8.2306250e+00
   2.8500000e+00  -8.1117140e+00
   2.9000000e+00  -7.9981780e+00
   2.9500000e+00  -7.8898840e+00
   3.0000000e+00  -7.7895140e+00
   3.0500000e+00  -7.7019010e+00
   3.1000000e+00  -7.6215390e+00
   3.1500000e+00  -7.5457940e+00
   3.2000000e+00  -7.4822310e+00
   3.2500000e+00  -7.4093360e+00
   3.3000000e+00  -7.2929560e+00
   3.3500000e+00  -7.1338380e+00
   3.4000000e+00  -6.9347370e+00
   3.4500000e+00  -6.7104260e+00
   3.5000000e+00  -6.4854220e+00
   3.5500000e+00  -6.2937070e+00
   3.6000000e+00  -6.1596710e+00
   3.6500000e+00  -6.1071410e+00
   3.7000000e+00  -6.1371770e+00
   3.7500000e+00  -6.2483300e+00
   3.8000000e+00  -6.4151790e+00
   3.8500000e+00  -6.5850220e+00
   3.9000000e+00  -6.7211990e+00
   3.9500000e+00  -6.7874280e+00
   4.0000000e+00  -6.7653140e+00
   4.0500000e+00  -6.6546890e+00
   4.1000000e+00  -6.4716320e+00
   4.1500000e+00  -6.2299660e+00
   4.2000000e+00  -5.9485330e+00
   4.2500000e+00  -5.6328240e+00
   4.3000000e+00  -5.2947470e+00
   4.3500000e+00  -4.9308120e+00
   4.4000000e+00  -4.5357620e+00
   4.4500000e+00  -4.0954410e+00
   4.5000000e+00  -3.6182130e+00
   4.5500000e+00  -3.0851620e+00
   4.6000000e+00  -2.5153830e+00
   4.6500000e+00  -1.8904430e+00
   4.7000000e+00  -1.2457020e+00
   4.7500000e+00  -6.0170000e-01
   4.8000000e+00   1.3215000e-02
   4.8500000e+00   5.7260800e-01
   4.9000000e+00   8.0009100e-01
   4.9500000e+00   1.0437420e+00
   5.0000000e+00   1.3073190e+00
   5.0500000e+00   1.5936050e+00
   5.1000000e+00   1.9055380e+00
   5.1500000e+00   2.2676440e+00
   5.2000000e+00   2.6877700e+00
   5.2500000e+00   3.1540650e+00
   5.3000000e+00   3.6411460e+00
   5.3500000e+00   4.1134180e+00
   5.4000000e+00   4.5494900e+00
   5.4500000e+00   4.9266060e+00
   5.5000000e+00   5.2312160e+00
   5.5500000e+00   5.4621740e+00
   5.6000000e+00   5.6148480e+00
   5.6500000e+00   5.7046270e+00
   5.7000000e+00   5.7453060e+00
   5.7500000e+00   5.7515600e+00
   5.8000000e+00   5.7414890e+00
   5.8500000e+00   5.7316240e+00
   5.9000000e+00   5.7245180e+00
   5.9500000e+00   5.7313470e+00
   6.0000000e+00   5.7561240e+00
   6.0500000e+00   5.7985350e+00
   6.1000000e+00   5.8692120e+00
   6.1500000e+00   5.9518480e+00
   6.2000000e+00   6.0060720e+00
   6.2500000e+00   6.0306370e+00
   6.3000000e+00   6.0360200e+00
   6.3500000e+00   6.0221610e+00
   6.4000000e+00   5.9907220e+00
   6.4500000e+00   5.9416770e+00
   6.5000000e+00   5.8758770e+00
   6.5500000e+00   5.7918820e+00
   6.6000000e+00   5.6878010e+00
   6.6500000e+00   5.5611100e+00
   6.7000000e+00   5.4075070e+00
   6.7500000e+00   5.2229450e+00
   6.8000000e+00   5.0070960e+00
   6.8500000e+00   4.7598040e+00
   6.9000000e+00   4.4927600e+00
   6.9500000e+00   4.2149980e+00
   7.0000000e+00   3.9474910e+00
   7.0500000e+00   3.7001080e+00
   7.1000000e+00   3.4738530e+00
   7.1500000e+00   3.2783570e+00
   7.2000000e+00   3.1011380e+00
   7.2500000e+00   2.9262460e+00
   7.3000000e+00   2.7402710e+00
   7.3500000e+00   2.5324150e+00
   7.4000000e+00   2.2854820e+00
   7.4500000e+00   2.0124360e+00
   7.5000000e+00   1.7032950e+00
   7.5500000e+00   1.3754310e+00
   7.6000000e+00   1.0338850e+00
   7.6500000e+00   6.8134300e-01
   7.7000000e+00   3.2905500e-01
   7.7500000e+00  -2.7450000e-02
   7.8000000e+00  -5.7839500e-01
   7.8500000e+00  -1.1857230e+00
   7.9000000e+00  -1.8046580e+00
   7.9500000e+00  -2.4365520e+00
   8.0000000e+00  -3.0794070e+00
   8.0500000e+00  -3.7292890e+00
   8.1000000e+00  -4.3686030e+00
   8.1500000e+00  -4.9669690e+00
   8.2000000e+00  -5.4884960e+00
   8.2500000e+00  -5.9258440e+00
   8.3000000e+00  -6.2868600e+00
   8.3500000e+00  -6.5867930e+00
   8.4000000e+00  -6.8442800e+00
   8.4500000e+00  -7.0944970e+00
   8.5000000e+00  -7.3371750e+00
   8.5500000e+00  -7.5888570e+00
   8.6000000e+00  -7.8380070e+00
   8.6500000e+00  -8.0702710e+00
   8.7000000e+00  -8.2794900e+00
   8.7500000e+00  -8.4411800e+00
   8.8000000e+00  -8.5454720e+00
   8.8500000e+00  -8.5879970e+00
   8.9000000e+00  -8.5759440e+00
   8.9500000e+00  -8.5134380e+00
   9.0000000e+00  -8.4138300e+00
   9.0500000e+00  -8.2975420e+00
   9.1000000e+00  -8.1669550e+00
   9.1500000e+00  -8.0437110e+00
   9.2000000e+00  -7.9297720e+00
   9.2500000e+00  -7.8285330e+00
   9.3000000e+00  -7.7348350e+00
   9.3500000e+00  -7.6491500e+00
   9.4000000e+00  -7.5737410e+00
   9.4500000e+00  -7.5049670e+00
   9.5000000e+00  -7.4482120e+00
   9.5500000e+00  -7.3605200e+00
   9.6000000e+00  -7.2296510e+00
   9.6500000e+00  -7.0566410e+00
   9.7000000e+00  -6.8542790e+00
   9.7500000e+00  -6.6380560e+00
   9.8000000e+00  -6.4336230e+00
   9.8500000e+00  -6.2638850e+00
   9.9000000e+00  -6.1583880e+00
   9.9500000e+00  -6.1288210e+00
   1.0000000e+01  -6.1829470e+00
   1.0050000e+01  -6.3129250e+00
   1.0100000e+01  -6.4839510e+00
   1.0150000e+01  -6.6469160e+00
   1.0200000e+01  -6.7645190e+00
   1.0250000e+01  -6.8083860e+00
   1.0300000e+01  -6.7630900e+00
   1.0350000e+01  -6.6329830e+00
   1.0400000e+01  -6.4310650e+00
   1.0450000e+01  -6.1763380e+00


==> data/figure3_data_5.dat <==
   0.0000000e+00   7.4174130e+00
   5.0000000e-02   6.4388000e+00
   1.0000000e-01   5.7842730e+00
   1.5000000e-01   5.3399880e+00
   2.0000000e-01   5.1518930e+00
   2.5000000e-01   5.1358950e+00
   3.0000000e-01   5.1428300e+00
   3.5000000e-01   5.0823040e+00
   4.0000000e-01   4.9660830e+00
   4.5000000e-01   4.8141530e+00
   5.0000000e-01   4.6465690e+00
   5.5000000e-01   4.4691790e+00
   6.0000000e-01   4.2811910e+00
   6.5000000e-01   4.0758390e+00
   7.0000000e-01   3.8396250e+00
   7.5000000e-01   3.5678650e+00
   8.0000000e-01   3.2648280e+00
   8.5000000e-01   2.9340190e+00
   9.0000000e-01   2.5881260e+00
   9.5000000e-01   2.2430440e+00
   1.0000000e+00   1.9082950e+00
   1.0500000e+00   1.5849530e+00
   1.1000000e+00   1.2546850e+00
   1.1500000e+00   8.7773200e-01
   1.2000000e+00   3.9411500e-01
   1.2500000e+00  -2.4467600e-01
   1.3000000e+00  -1.0546170e+00
   1.3500000e+00  -2.0004620e+00
   1.4000000e+00  -2.9921400e+00
   1.4500000e+00  -3.9187370e+00
   1.5000000e+00  -4.7120480e+00
   1.5500000e+00  -5.3575350e+00
   1.6000000e+00  -5.9147030e+00
   1.6500000e+00  -6.4134020e+00
   1.7000000e+00  -6.8813540e+00
   1.7500000e+00  -7.3222750e+00
   1.8000000e+00  -7.7219020e+00
   1.8500000e+00  -8.0643530e+00
   1.9000000e+00  -8.3312040e+00
   1.9500000e+00  -8.5372260e+00
   2.0000000e+00  -8.7035410e+00
   2.0500000e+00  -8.8453840e+00
   2.1000000e+00  -8.9598290e+00
   2.1500000e+00  -9.0443790e+00
   2.2000000e+00  -9.0841080e+00
   2.2500000e+00  -9.0922810e+00
   2.3000000e+00  -9.0669930e+00
   2.3500000e+00  -9.0106970e+00
   2.4000000e+00  -8.9400220e+00
   2.4500000e+00  -8.8459310e+00
   2.5000000e+00  -8.7444020e+00
   2.5500000e+00  -8.6268200e+00
   2.6000000e+00  -8.5035250e+00
   2.6500000e+00  -8.3577370e+00
   2.7000000e+00  -8.1853210e+00
   2.7500000e+00  -7.9632050e+00
   2.8000000e+00  -7.7410300e+00
   2.8500000e+00  -7.5448130e+00
   2.9000000e+00  -7.4323570e+00
   2.9500000e+00  -7.4261200e+00
   3.0000000e+00  -7.4622630e+00
   3.0500000e+00  -7.4029110e+00
   3.1000000e+00  -7.1228120e+00
   3.1500000e+00  -6.6059000e+00
   3.2000000e+00  -6.0164780e+00
   3.2500000e+00  -5.5176100e+00
   3.3000000e+00  -5.2035390e+00
   3.3500000e+00  -5.0939930e+00
   3.4000000e+00  -5.1560640e+00
   3.4500000e+00  -5.3325080e+00
   3.5000000e+00  -5.5218680e+00
   3.5500000e+00  -5.7001300e+00
   3.6000000e+00  -5.8969590e+00
   3.6500000e+00  -6.0757750e+00
   3.7000000e+00  -6.2257100e+00
   3.7500000e+00  -6.3369640e+00
   3.8000000e+00  -6.4155570e+00
   3.8500000e+00  -6.4692240e+00
   3.9000000e+00  -6.4903930e+00
   3.9500000e+00  -6.4898540e+00
   4.0000000e+00  -6.4711070e+00
   4.0500000e+00  -6.4335060e+00
   4.1000000e+00  -6.3705480e+00
   4.1500000e+00  -6.2779380e+00
   4.2000000e+00  -6.1471970e+00
   4.2500000e+00  -5.9736940e+00
   4.3000000e+00  -5.7573290e+00
   4.3500000e+00  -5.4945930e+00
   4.4000000e+00  -5.2035480e+00
   4.4500000e+00  -4.8840630e+00
   4.5000000e+00  -4.5522880e+00
   4.5500000e+00  -4.2016630e+00
   4.6000000e+00  -3.8124840e+00
   4.6500000e+00  -3.3636020e+00
   4.7000000e+00  -2.8414190e+00
   4.7500000e+00  -2.2466900e+00
   4.8000000e+00  -1.5221810e+00
   4.8500000e+00  -7.0029100e-01
   4.9000000e+00   1.6728200e-01
   4.9500000e+00   9.8870200e-01
   5.0000000e+00   1.6988610e+00
   5.0500000e+00   2.2832310e+00
   5.1000000e+00   2.7540040e+00
   5.1500000e+00   3.1466330e+00
   5.2000000e+00   3.5028040e+00
   5.2500000e+00   3.8581900e+00
   5.3000000e+00   4.2318280e+00
   5.3500000e+00   4.6183530e+00
   5.4000000e+00   4.9989480e+00
   5.4500000e+00   5.3623700e+00
   5.5000000e+00   5.6889110e+00
   5.5500000e+00   5.9741240e+00
   5.6000000e+00   6.2219810e+00
   5.6500000e+00   6.4372260e+00
   5.7000000e+00   6.6238190e+00
   5.7500000e+00   6.7851840e+00
   5.8000000e+00   6.9071400e+00
   5.8500000e+00   6.9763420e+00
   5.9000000e+00   6.9913760e+00
   5.9500000e+00   6.9622200e+00
   6.0000000e+00   6.9539170e+00
   6.0500000e+00   7.0468350e+00
   6.1000000e+00   7.2577800e+00
   6.1500000e+00   7.4929950e+00
   6.2000000e+00   7.5646340e+00
   6.2500000e+00   7.3208750e+00
   6.3000000e+00   6.7696830e+00
   6.3500000e+00   6.0799740e+00
   6.4000000e+00   5.4861120e+00
   6.4500000e+00   5.1421590e+00
   6.5000000e+00   5.0440790e+00
   6.5500000e+00   5.0844900e+00
   6.6000000e+00   5.1147520e+00
   6.6500000e+00   5.0719450e+00
   6.7000000e+00   4.9770340e+00
   6.7500000e+00   4.8499780e+00
   6.8000000e+00   4.6989390e+00
   6.8500000e+00   4.5302850e+00
   6.9000000e+00   4.3367380e+00
   6.9500000e+00   4.1136940e+00
   7.0000000e+00   3.8492180e+00
   7.0500000e+00   3.5475450e+00
   7.1000000e+00   3.2131600e+00
   7.1500000e+00   2.8580320e+00
   7.2000000e+00   2.4930350e+00
   7.2500000e+00   2.1319450e+00
   7.3000000e+00   1.7854960e+00
   7.3500000e+00   1.4491310e+00
   7.4000000e+00   1.0967940e+00
   7.4500000e+00   6.7988300e-01
   7.5000000e+00   1.4848500e-01
   7.5500000e+00  -5.4490300e-01
   7.6000000e+00  -1.3992610e+00
   7.6500000e+00  -2.3617270e+00
   7.7000000e+00  -3.3345490e+00
   7.7500000e+00  -4.2158600e+00
   7.8000000e+00  -4.9490690e+00
   7.8500000e+00  -5.5480210e+00
   7.9000000e+00  -6.0734110e+00
   7.9500000e+00  -6.5418080e+00
   8.0000000e+00  -6.9783260e+00
   8.0500000e+00  -7.3799130e+00
   8.1000000e+00  -7.7440860e+00
   8.1500000e+00  -8.0585750e+00
   8.2000000e+00  -8.3187730e+00
   8.2500000e+00  -8.5400090e+00
   8.3000000e+00  -8.7383130e+00
   8.3500000e+00  -8.9131130e+00
   8.4000000e+00  -9.0516490e+00
   8.4500000e+00  -9.1407100e+00
   8.5000000e+00  -9.1841520e+00
   8.5500000e+00  -9.1692310e+00
   8.6000000e+00  -9.1109280e+00
   8.6500000e+00  -9.0166980e+00
   8.7000000e+00  -8.8992340e+00
   8.7500000e+00  -8.7669710e+00
   8.8000000e+00  -8.6268630e+00
   8.8500000e+00  -8.4865720e+00
   8.9000000e+00  -8.3368860e+00
   8.9500000e+00  -8.1834790e+00
   9.0000000e+00  -8.0054220e+00
   9.0500000e+00  -7.8159990e+00
   9.1000000e+00  -7.6265120e+00
   9.1500000e+00  -7.4847270e+00
   9.2000000e+00  -7.4400280e+00
   9.2500000e+00  -7.4834750e+00
   9.3000000e+00  -7.5167750e+00
   9.3500000e+00  -7.4111540e+00
   9.4000000e+00  -7.0539070e+00
   9.4500000e+00  -6.4884560e+00
   9.5000000e+00  -5.9030830e+00
   9.5500000e+00  -5.4395550e+00
   9.6000000e+00  -5.1801640e+00
   9.6500000e+00  -5.1287140e+00
   9.7000000e+00  -5.2344920e+00
   9.7500000e+00  -5.4152640e+00
   9.8000000e+00  -5.5852450e+00
   9.8500000e+00  -5.7617220e+00
   9.9000000e+00  -5.9445450e+00
   9.9500000e+00  -6.1157540e+00
   1.0000000e+01  -6.2473270e+00
   1.0050000e+01  -6.3518920e+00
   1.0100000e+01  -6.4270960e+00
   1.0150000e+01  -6.4698520e+00
   1.0200000e+01  -6.4883760e+00
   1.0250000e+01  -6.4781870e+00
   1.0300000e+01  -6.4519680e+00
   1.0350000e+01  -6.4090120e+00
   1.0400000e+01  -6.3406090e+00
   1.0450000e+01  -6.2403550e+00
   1.0500000e+01  -6.1005970e+00
   1.0550000e+01  -5.9153320e+00
   1.0600000e+01  -5.6791360e+00
   1.0650000e+01  -5.4066290e+00
   1.0700000e+01  -5.0986840e+00
   1.0750000e+01  -4.7743120e+00
   1.0800000e+01  -4.4341030e+00


==> data/figure4_data_1.dat <==
   0.0000000e+00   2.5258400e+00
   5.0000000e-02   1.3147560e+00
   1.0000000e-01   1.1592140e+00
   1.5000000e-01   1.3552160e+00
   2.0000000e-01   1.2702060e+00
   2.5000000e-01   1.2657710e+00
   3.0000000e-01   8.3652400e-01
   3.5000000e-01   8.8926700e-01
   4.0000000e-01   1.0958040e+00
   4.5000000e-01   7.4831500e-01
   5.0000000e-01   6.1662100e-01
   5.5000000e-01   8.1535200e-01
   6.0000000e-01   5.0872000e-01
   6.5000000e-01   4.5508900e-01
   7.0000000e-01   2.4522400e-01
   7.5000000e-01   4.2299000e-02
   8.0000000e-01   5.3587000e-02
   8.5000000e-01  -2.0212800e-01
   9.0000000e-01  -4.4689600e-01
   9.5000000e-01  -5.1443000e-01
   1.0000000e+00  -5.8942700e-01
   1.0500000e+00  -7.5879700e-01
   1.1000000e+00  -1.0025890e+00
   1.1500000e+00  -1.0716680e+00
   1.2000000e+00  -1.3736480e+00
   1.2500000e+00  -1.6092300e+00
   1.3000000e+00  -1.9592560e+00
   1.3500000e+00  -2.4744980e+00
   1.4000000e+00  -2.9301030e+00
   1.4500000e+00  -3.1352460e+00
   1.5000000e+00  -3.2204450e+00
   1.5500000e+00  -3.6669240e+00
   1.6000000e+00  -3.1553310e+00
   1.6500000e+00  -1.8647630e+00
   1.7000000e+00  -2.1324600e+00
   1.7500000e+00  -2.1953530e+00
   1.8000000e+00  -2.3153850e+00
   1.8500000e+00  -2.0671800e+00
   1.9000000e+00  -2.0015890e+00
   1.9500000e+00  -2.0667800e+00
   2.0000000e+00  -2.1275950e+00
   2.0500000e+00  -1.8657090e+00
   2.1000000e+00  -1.8984600e+00
   2.1500000e+00  -1.8689360e+00
   2.2000000e+00  -1.8250910e+00
   2.2500000e+00  -1.6289030e+00
   2.3000000e+00  -1.4366600e+00
   2.3500000e+00  -1.2900620e+00
   2.4000000e+00  -1.3638340e+00
   2.4500000e+00  -1.1106020e+00
   2.5000000e+00  -9.9129100e-01
   2.5500000e+00  -8.6290400e-01
   2.6000000e+00  -6.5973300e-01
   2.6500000e+00  -6.3485200e-01
   2.7000000e+00  -3.7653500e-01
   2.7500000e+00  -5.0148300e-01
   2.8000000e+00  -3.0817300e-01
   2.8500000e+00  -3.9416200e-01
   2.9000000e+00  -2.5339400e-01
   2.9500000e+00  -8.6671000e-02
   3.0000000e+00  -1.6828100e-01
   3.0500000e+00  -2.9464200e-01
   3.1000000e+00  -1.0036900e-01
   3.1500000e+00  -4.3342600e-01
   3.2000000e+00  -2.1325440e+00
   3.2500000e+00  -2.3357270e+00
   3.3000000e+00  -1.9386420e+00
   3.3500000e+00  -2.4756450e+00
   3.4000000e+00  -2.8158130e+00
   3.4500000e+00  -2.8273960e+00
   3.5000000e+00  -2.6286630e+00
   3.5500000e+00  -3.2151060e+00
   3.6000000e+00  -3.5746370e+00
   3.6500000e+00  -3.2757320e+00
   3.7000000e+00  -3.8243260e+00
   3.7500000e+00  -3.8445610e+00
   3.8000000e+00  -4.1149170e+00
   3.8500000e+00  -4.1567560e+00
   3.9000000e+00  -4.3741950e+00
   3.9500000e+00  -4.7477480e+00
   4.0000000e+00  -4.6055880e+00
   4.0500000e+00  -4.5562470e+00
   4.1000000e+00  -4.7582040e+00
   4.1500000e+00  -4.8984380e+00
   4.2000000e+00  -4.9751470e+00
   4.2500000e+00  -4.8551060e+00
   4.3000000e+00  -4.8456100e+00
   4.3500000e+00  -4.6545760e+00
   4.4000000e+00  -4.6060830e+00
   4.4500000e+00  -4.3863710e+00
   4.5000000e+00  -4.2462750e+00
   4.5500000e+00  -4.0482320e+00
   4.6000000e+00  -3.8366220e+00
   4.6500000e+00  -3.5909630e+00
   4.7000000e+00  -3.4248540e+00
   4.7500000e+00  -2.3551220e+00
   4.8000000e+00  -8.8763400e-01
   4.8500000e+00  -6.6848600e-01
   4.9000000e+00  -3.3348800e-01
   4.9500000e+00   1.3214100e-01
   5.0000000e+00   7.0188400e-01
   5.0500000e+00   1.2749160e+00
   5.1000000e+00   1.3198510e+00
   5.1500000e+00   1.3911910e+00
   5.2000000e+00   1.8123510e+00
   5.2500000e+00   2.1255030e+00
   5.3000000e+00   2.3292310e+00
   5.3500000e+00   2.4827570e+00
   5.4000000e+00   2.7156280e+00
   5.4500000e+00   2.9642120e+00
   5.5000000e+00   3.1324310e+00
   5.5500000e+00   3.2242900e+00
   5.6000000e+00   3.3759040e+00
   5.6500000e+00   3.5576690e+00
   5.7000000e+00   3.5905390e+00
   5.7500000e+00   3.5863510e+00
   5.8000000e+00   3.6214880e+00
   5.8500000e+00   3.6585750e+00
   5.9000000e+00   3.7475980e+00
   5.9500000e+00   3.5984920e+00
   6.0000000e+00   3.5766250e+00
   6.0500000e+00   3.5994280e+00
   6.1000000e+00   3.4056040e+00
   6.1500000e+00   3.5057480e+00
   6.2000000e+00   3.3271860e+00
   6.2500000e+00   3.3325810e+00
   6.3000000e+00   3.0572420e+00
   6.3500000e+00   1.3608900e+00
   6.4000000e+00   1.1149760e+00
   6.4500000e+00   1.2698460e+00
   6.5000000e+00   1.5947160e+00
   6.5500000e+00   1.1749370e+00
   6.6000000e+00   9.0501400e-01
   6.6500000e+00   1.0238470e+00
   6.7000000e+00   1.1692070e+00
   6.7500000e+00   6.9579900e-01
   6.8000000e+00   7.0836300e-01
   6.8500000e+00   6.8469500e-01
   6.9000000e+00   5.6167100e-01
   6.9500000e+00   2.9524100e-01
   7.0000000e+00   2.8106600e-01
   7.0500000e+00   1.0369200e-01
   7.1000000e+00  -4.0862000e-02
   7.1500000e+00  -1.1539800e-01
   7.2000000e+00  -4.0552500e-01
   7.2500000e+00  -5.5892700e-01
   7.3000000e+00  -7.1372900e-01
   7.3500000e+00  -8.2663600e-01
   7.4000000e+00  -9.9682100e-01
   7.4500000e+00  -1.1142030e+00
   7.5000000e+00  -1.2300890e+00
   7.5500000e+00  -1.6134320e+00
   7.6000000e+00  -2.0591190e+00
   7.6500000e+00  -2.5405860e+00
   7.7000000e+00  -2.9384890e+00
   7.7500000e+00  -3.1994470e+00
   7.8000000e+00  -3.3090870e+00
   7.8500000e+00  -3.6103030e+00
   7.9000000e+00  -2.2717270e+00
   7.9500000e+00  -2.0706400e+00
   8.0000000e+00  -2.0110520e+00
   8.0500000e+00  -2.3811260e+00
   8.1000000e+00  -2.1667530e+00
   8.1500000e+00  -2.0693540e+00
   8.2000000e+00  -2.1386560e+00
   8.2500000e+00  -2.1068990e+00
   8.3000000e+00  -2.0400380e+00
   8.3500000e+00  -1.8890880e+00
   8.4000000e+00  -1.7952020e+00
   8.4500000e+00  -1.8321510e+00
   8.5000000e+00  -1.7329040e+00
   8.5500000e+00  -1.5867820e+00
   8.6000000e+00  -1.4777530e+00
   8.6500000e+00  -1.3205470e+00
   8.7000000e+00  -1.2402000e+00
   8.7500000e+00  -1.1755980e+00
   8.8000000e+00  -9.7939000e-01
   8.8500000e+00  -8.0698500e-01
   8.9000000e+00  -6.8881200e-01
   8.9500000e+00  -5.5508700e-01
   9.0000000e+00  -4.3980700e-01
   9.0500000e+00  -4.0218800e-01
   9.1000000e+00  -3.0694500e-01
   9.1500000e+00  -2.7084800e-01
   9.2000000e+00  -1.9220000e-01
   9.2500000e+00  -2.3251800e-01
   9.3000000e+00  -3.6234100e-01
   9.3500000e+00  -2.6238200e-01
   9.4000000e+00  -1.4865100e-01
   9.4500000e+00  -7.7171300e-01
   9.5000000e+00  -2.4204270e+00
   9.5500000e+00  -2.1542050e+00
   9.6000000e+00  -2.0123740e+00
   9.6500000e+00  -2.4678390e+00
   9.7000000e+00  -2.7486460e+00
   9.7500000e+00  -2.6615690e+00
   9.8000000e+00  -2.7509940e+00
   9.8500000e+00  -3.3805600e+00
   9.9000000e+00  -3.2621750e+00
   9.9500000e+00  -3.4328330e+00
   1.0000000e+01  -3.7641070e+00
   1.0050000e+01  -3.9486400e+00
   1.0100000e+01  -4.0438450e+00
   1.0150000e+01  -4.3403310e+00
   1.0200000e+01  -4.3790620e+00
   1.0250000e+01  -4.6169730e+00
   1.0300000e+01  -4.6274420e+00
   1.0350000e+01  -4.7722430e+00
   1.0400000e+01  -4.7601380e+00
   1.0450000e+01  -4.7563860e+00
   1.0500000e+01  -4.7736850e+00
   1.0550000e+01  -4.7447170e+00
   1.0600000e+01  -4.7861380e+00
   1.0650000e+01  -4.7335240e+00
   1.0700000e+01  -4.5997100e+00
   1.0750000e+01  -4.4265270e+00
   1.0800000e+01  -4.2619250e+00


==> data/figure4_data_2.dat <==
   0.0000000e+00   6.5502000e-02
   5.0000000e-02   6.8605000e-02
   1.0000000e-01   6.8015000e-02
   1.5000000e-01   1.4689900e-01
   2.0000000e-01   3.1512700e-01
   2.5000000e-01   5.8511400e-01
   3.0000000e-01   9.4281300e-01
   3.5000000e-01   1.3314120e+00
   4.0000000e-01   1.6762600e+00
   4.5000000e-01   1.9088470e+00
   5.0000000e-01   1.9582550e+00
   5.5000000e-01   1.7628680e+00
   6.0000000e-01   1.3127090e+00
   6.5000000e-01   7.0543400e-01
   7.0000000e-01   5.7181000e-02
   7.5000000e-01  -5.2154600e-01
   8.0000000e-01  -9.7169000e-01
   8.5000000e-01  -1.2593340e+00
   9.0000000e-01  -1.3920590e+00
   9.5000000e-01  -1.3961830e+00
   1.0000000e+00  -1.2798550e+00
   1.0500000e+00  -1.1043120e+00
   1.1000000e+00  -9.4060300e-01
   1.1500000e+00  -8.4470500e-01
   1.2000000e+00  -8.4063100e-01
   1.2500000e+00  -9.1814900e-01
   1.3000000e+00  -1.0535840e+00
   1.3500000e+00  -1.2209530e+00
   1.4000000e+00  -1.4040310e+00
   1.4500000e+00  -1.5963990e+00
   1.5000000e+00  -1.7696670e+00
   1.5500000e+00  -1.8558340e+00
   1.6000000e+00  -1.8481500e+00
   1.6500000e+00  -1.7464560e+00
   1.7000000e+00  -1.5517730e+00
   1.7500000e+00  -1.2714660e+00
   1.8000000e+00  -9.3666700e-01
   1.8500000e+00  -5.9706000e-01
   1.9000000e+00  -3.4982600e-01
   1.9500000e+00  -2.2131600e-01
   2.0000000e+00  -2.0163000e-01
   2.0500000e+00  -2.4951100e-01
   2.1000000e+00  -3.1795300e-01
   2.1500000e+00  -3.5672000e-01
   2.2000000e+00  -3.2970600e-01
   2.2500000e+00  -2.2968900e-01
   2.3000000e+00  -6.7647000e-02
   2.3500000e+00   1.2875500e-01
   2.4000000e+00   3.2184700e-01
   2.4500000e+00   4.8125100e-01
   2.5000000e+00   5.9858800e-01
   2.5500000e+00   6.7436900e-01
   2.6000000e+00   7.1997500e-01
   2.6500000e+00   7.5091300e-01
   2.7000000e+00   7.8454600e-01
   2.7500000e+00   8.2532600e-01
   2.8000000e+00   8.7806800e-01
   2.8500000e+00   9.3977100e-01
   2.9000000e+00   9.9308400e-01
   2.9500000e+00   1.0278040e+00
   3.0000000e+00   1.0378590e+00
   3.0500000e+00   1.0095670e+00
   3.1000000e+00   9.3627700e-01
   3.1500000e+00   8.1673800e-01
   3.2000000e+00   6.6053500e-01
   3.2500000e+00   4.8855800e-01
   3.3000000e+00   2.4040300e-01
   3.3500000e+00  -9.5585000e-02
   3.4000000e+00  -4.9694500e-01
   3.4500000e+00  -9.2904700e-01
   3.5000000e+00  -1.3491360e+00
   3.5500000e+00  -1.7146340e+00
   3.6000000e+00  -1.9744790e+00
   3.6500000e+00  -2.1061790e+00
   3.7000000e+00  -2.1194220e+00
   3.7500000e+00  -2.0676990e+00
   3.8000000e+00  -2.0012590e+00
   3.8500000e+00  -1.9749730e+00
   3.9000000e+00  -2.0260410e+00
   3.9500000e+00  -2.1625350e+00
   4.0000000e+00  -2.3644410e+00
   4.0500000e+00  -2.5981210e+00
   4.1000000e+00  -2.8248870e+00
   4.1500000e+00  -3.0015740e+00
   4.2000000e+00  -3.1053570e+00
   4.2500000e+00  -3.1307880e+00
   4.3000000e+00  -3.0929300e+00
   4.3500000e+00  -3.0064730e+00
   4.4000000e+00  -2.9093630e+00
   4.4500000e+00  -2.8051460e+00
   4.5000000e+00  -2.7139140e+00
   4.5500000e+00  -2.6306590e+00
   4.6000000e+00  -2.5488710e+00
   4.6500000e+00  -2.4603410e+00
   4.7000000e+00  -2.3476470e+00
   4.7500000e+00  -2.2124400e+00
   4.8000000e+00  -2.0431770e+00
   4.8500000e+00  -1.8285470e+00
   4.9000000e+00  -1.5275330e+00
   4.9500000e+00  -1.1389010e+00
   5.0000000e+00  -6.6747700e-01
   5.0500000e+00  -1.2198700e-01
   5.1000000e+00   4.6331600e-01
   5.1500000e+00   1.0482580e+00
   5.2000000e+00   1.5420420e+00
   5.2500000e+00   1.8961530e+00
   5.3000000e+00   2.1131470e+00
   5.3500000e+00   2.2144530e+00
   5.4000000e+00   2.2404590e+00
   5.4500000e+00   2.2284520e+00
   5.5000000e+00   2.2223690e+00
   5.5500000e+00   2.2582810e+00
   5.6000000e+00   2.3423390e+00
   5.6500000e+00   2.4605300e+00
   5.7000000e+00   2.5881940e+00
   5.7500000e+00   2.7037780e+00
   5.8000000e+00   2.7835100e+00
   5.8500000e+00   2.8281060e+00
   5.9000000e+00   2.8326880e+00
   5.9500000e+00   2.8186710e+00
   6.0000000e+00   2.8359530e+00
   6.0500000e+00   2.8797990e+00
   6.1000000e+00   2.9340150e+00
   6.1500000e+00   2.9856060e+00
   6.2000000e+00   3.0139710e+00
   6.2500000e+00   3.0076660e+00
   6.3000000e+00   2.9681890e+00
   6.3500000e+00   2.8824260e+00
   6.4000000e+00   2.7106370e+00
   6.4500000e+00   2.4470030e+00
   6.5000000e+00   2.0948620e+00
   6.5500000e+00   1.6593890e+00
   6.6000000e+00   1.1668720e+00
   6.6500000e+00   6.7268600e-01
   6.7000000e+00   2.5888100e-01
   6.7500000e+00  -3.4206000e-02
   6.8000000e+00  -1.8115400e-01
   6.8500000e+00  -1.9274100e-01
   6.9000000e+00  -1.0494600e-01
   6.9500000e+00   1.8377000e-02
   7.0000000e+00   1.0802900e-01
   7.0500000e+00   1.2731400e-01
   7.1000000e+00   5.0972000e-02
   7.1500000e+00  -1.0145200e-01
   7.2000000e+00  -2.9586600e-01
   7.2500000e+00  -4.9832800e-01
   7.3000000e+00  -6.7231600e-01
   7.3500000e+00  -8.0614300e-01
   7.4000000e+00  -8.9914700e-01
   7.4500000e+00  -9.6130100e-01
   7.5000000e+00  -1.0137570e+00
   7.5500000e+00  -1.0799670e+00
   7.6000000e+00  -1.1645440e+00
   7.6500000e+00  -1.2877150e+00
   7.7000000e+00  -1.4469670e+00
   7.7500000e+00  -1.6307550e+00
   7.8000000e+00  -1.7784800e+00
   7.8500000e+00  -1.8330560e+00
   7.9000000e+00  -1.7934660e+00
   7.9500000e+00  -1.6603400e+00
   8.0000000e+00  -1.4383100e+00
   8.0500000e+00  -1.1428280e+00
   8.1000000e+00  -8.1380600e-01
   8.1500000e+00  -5.2360100e-01
   8.2000000e+00  -3.3031900e-01
   8.2500000e+00  -2.4171800e-01
   8.3000000e+00  -2.4177400e-01
   8.3500000e+00  -2.9509900e-01
   8.4000000e+00  -3.5676200e-01
   8.4500000e+00  -3.8164000e-01
   8.5000000e+00  -3.4766400e-01
   8.5500000e+00  -2.4630800e-01
   8.6000000e+00  -8.5560000e-02
   8.6500000e+00   1.0427400e-01
   8.7000000e+00   2.9517100e-01
   8.7500000e+00   4.5441500e-01
   8.8000000e+00   5.8215700e-01
   8.8500000e+00   6.7309600e-01
   8.9000000e+00   7.3401300e-01
   8.9500000e+00   7.8149600e-01
   9.0000000e+00   8.2129100e-01
   9.0500000e+00   8.6346500e-01
   9.1000000e+00   9.0645100e-01
   9.1500000e+00   9.4513100e-01
   9.2000000e+00   9.6359100e-01
   9.2500000e+00   9.6627400e-01
   9.3000000e+00   9.5706000e-01
   9.3500000e+00   9.2044600e-01
   9.4000000e+00   8.6210700e-01
   9.4500000e+00   7.7097500e-01
   9.5000000e+00   6.5294500e-01
   9.5500000e+00   4.6560700e-01
   9.6000000e+00   1.8774500e-01
   9.6500000e+00  -1.6725300e-01
   9.7000000e+00  -5.8582200e-01
   9.7500000e+00  -1.0347000e+00
   9.8000000e+00  -1.4579090e+00
   9.8500000e+00  -1.7914200e+00
   9.9000000e+00  -2.0096280e+00
   9.9500000e+00  -2.0957330e+00
   1.0000000e+01  -2.0887000e+00
   1.0050000e+01  -2.0274970e+00
   1.0100000e+01  -1.9723860e+00
   1.0150000e+01  -1.9677810e+00
   1.0200000e+01  -2.0423410e+00
   1.0250000e+01  -2.1984570e+00
   1.0300000e+01  -2.4111690e+00
   1.0350000e+01  -2.6464030e+00
   1.0400000e+01  -2.8645980e+00
   1.0450000e+01  -3.0309300e+00
   1.0500000e+01  -3.1172850e+00
   1.0550000e+01  -3.1282640e+00
   1.0600000e+01  -3.0748710e+00
   1.0650000e+01  -2.9906180e+00
   1.0700000e+01  -2.8806940e+00
   1.0750000e+01  -2.7774040e+00


==> data/figure4_data_3.dat <==
   0.0000000e+00   3.1382440e+00
   5.0000000e-02   1.4115510e+00
   1.0000000e-01   1.3712220e+00
   1.5000000e-01   1.3312630e+00
   2.0000000e-01   1.2928180e+00
   2.5000000e-01   1.2481370e+00
   3.0000000e-01   1.2125830e+00
   3.5000000e-01   1.1735650e+00
   4.0000000e-01   1.1274340e+00
   4.5000000e-01   1.0805970e+00
   5.0000000e-01   1.0151300e+00
   5.5000000e-01   9.2878400e-01
   6.0000000e-01   8.3361300e-01
   6.5000000e-01   7.2541300e-01
   7.0000000e-01   5.9350700e-01
   7.5000000e-01   4.4691500e-01
   8.0000000e-01   3.0064900e-01
   8.5000000e-01   1.5383700e-01
   9.0000000e-01  -1.7900000e-03
   9.5000000e-01  -1.4900100e-01
   1.0000000e+00  -2.8528900e-01
   1.0500000e+00  -4.0869800e-01
   1.1000000e+00  -5.2432500e-01
   1.1500000e+00  -6.2856900e-01
   1.2000000e+00  -7.2257100e-01
   1.2500000e+00  -8.1188600e-01
   1.3000000e+00  -8.9275500e-01
   1.3500000e+00  -9.6736500e-01
   1.4000000e+00  -1.0321410e+00
   1.4500000e+00  -1.0911830e+00
   1.5000000e+00  -1.1481420e+00
   1.5500000e+00  -1.2115330e+00
   1.6000000e+00  -1.2536040e+00
   1.6500000e+00  -1.1982430e+00
   1.7000000e+00  -1.0441040e+00
   1.7500000e+00  -8.1309800e-01
   1.8000000e+00  -5.4060600e-01
   1.8500000e+00  -2.9500800e-01
   1.9000000e+00  -1.3337900e-01
   1.9500000e+00  -7.2289000e-02
   2.0000000e+00  -1.0161500e-01
   2.0500000e+00  -1.9023100e-01
   2.1000000e+00  -2.9547000e-01
   2.1500000e+00  -3.7700200e-01
   2.2000000e+00  -4.0940900e-01
   2.2500000e+00  -3.7837300e-01
   2.3000000e+00  -2.8435700e-01
   2.3500000e+00  -1.4458400e-01
   2.4000000e+00   1.0546000e-02
   2.4500000e+00   1.5419600e-01
   2.5000000e+00   2.6750700e-01
   2.5500000e+00   3.3855500e-01
   2.6000000e+00   3.7163900e-01
   2.6500000e+00   3.7485100e-01
   2.7000000e+00   3.5919400e-01
   2.7500000e+00   3.4382800e-01
   2.8000000e+00   3.2657100e-01
   2.8500000e+00   3.1664400e-01
   2.9000000e+00   3.1470400e-01
   2.9500000e+00   3.1068700e-01
   3.0000000e+00   3.1200000e-01
   3.0500000e+00   3.0083900e-01
   3.1000000e+00   2.7968600e-01
   3.1500000e+00   2.5213200e-01
   3.2000000e+00   1.8065300e-01
   3.2500000e+00   3.3272000e-02
   3.3000000e+00  -1.8645400e-01
   3.3500000e+00  -4.7915300e-01
   3.4000000e+00  -8.4577300e-01
   3.4500000e+00  -1.2759750e+00
   3.5000000e+00  -1.7376210e+00
   3.5500000e+00  -2.1840160e+00
   3.6000000e+00  -2.5317770e+00
   3.6500000e+00  -2.7404580e+00
   3.7000000e+00  -2.8033410e+00
   3.7500000e+00  -2.7533940e+00
   3.8000000e+00  -2.6400100e+00
   3.8500000e+00  -2.5188760e+00
   3.9000000e+00  -2.4405060e+00
   3.9500000e+00  -2.4316310e+00
   4.0000000e+00  -2.4998930e+00
   4.0500000e+00  -2.6283670e+00
   4.1000000e+00  -2.7838630e+00
   4.1500000e+00  -2.9306870e+00
   4.2000000e+00  -3.0345800e+00
   4.2500000e+00  -3.0736140e+00
   4.3000000e+00  -3.0449730e+00
   4.3500000e+00  -2.9563230e+00
   4.4000000e+00  -2.8293440e+00
   4.4500000e+00  -2.6768930e+00
   4.5000000e+00  -2.5169100e+00
   4.5500000e+00  -2.3578230e+00
   4.6000000e+00  -2.2037760e+00
   4.6500000e+00  -2.0532120e+00
   4.7000000e+00  -1.9000480e+00
   4.7500000e+00  -1.7306300e+00
   4.8000000e+00  -1.5486060e+00
   4.8500000e+00  -1.3252200e+00
   4.9000000e+00  -1.0246120e+00
   4.9500000e+00  -6.4871000e-01
   5.0000000e+00  -2.0159800e-01
   5.0500000e+00   3.1099200e-01
   5.1000000e+00   8.5752300e-01
   5.1500000e+00   1.3935830e+00
   5.2000000e+00   1.8426900e+00
   5.2500000e+00   2.1806430e+00
   5.3000000e+00   2.3988500e+00
   5.3500000e+00   2.5150440e+00
   5.4000000e+00   2.5659860e+00
   5.4500000e+00   2.5885970e+00
   5.5000000e+00   2.6218880e+00
   5.5500000e+00   2.6913540e+00
   5.6000000e+00   2.8022120e+00
   5.6500000e+00   2.9409270e+00
   5.7000000e+00   3.0867280e+00
   5.7500000e+00   3.2131840e+00
   5.8000000e+00   3.3027290e+00
   5.8500000e+00   3.3420210e+00
   5.9000000e+00   3.3330770e+00
   5.9500000e+00   3.2804370e+00
   6.0000000e+00   3.2075730e+00
   6.0500000e+00   3.1255600e+00
   6.1000000e+00   3.0544940e+00
   6.1500000e+00   3.0258910e+00
   6.2000000e+00   3.0347690e+00
   6.2500000e+00   3.0698810e+00
   6.3000000e+00   3.0814910e+00
   6.3500000e+00   3.0145890e+00
   6.4000000e+00   2.8686900e+00
   6.4500000e+00   2.6452670e+00
   6.5000000e+00   2.3476510e+00
   6.5500000e+00   1.9784220e+00
   6.6000000e+00   1.5588050e+00
   6.6500000e+00   1.1244870e+00
   6.7000000e+00   7.3739800e-01
   6.7500000e+00   4.5074400e-01
   6.8000000e+00   2.8396800e-01
   6.8500000e+00   2.3327600e-01
   6.9000000e+00   2.7485700e-01
   6.9500000e+00   3.6645500e-01
   7.0000000e+00   4.7100700e-01
   7.0500000e+00   5.4001400e-01
   7.1000000e+00   5.3061900e-01
   7.1500000e+00   4.2224000e-01
   7.2000000e+00   2.3591200e-01
   7.2500000e+00   5.5390000e-03
   7.3000000e+00  -2.3236600e-01
   7.3500000e+00  -4.4484300e-01
   7.4000000e+00  -6.1233600e-01
   7.4500000e+00  -7.2675400e-01
   7.5000000e+00  -7.9748900e-01
   7.5500000e+00  -8.3501800e-01
   7.6000000e+00  -8.5831100e-01
   7.6500000e+00  -8.8172400e-01
   7.7000000e+00  -9.1790200e-01
   7.7500000e+00  -9.7649900e-01
   7.8000000e+00  -1.0751650e+00
   7.8500000e+00  -1.1636850e+00
   7.9000000e+00  -1.1542030e+00
   7.9500000e+00  -1.0485440e+00
   8.0000000e+00  -8.5696400e-01
   8.0500000e+00  -6.1620300e-01
   8.1000000e+00  -3.7471800e-01
   8.1500000e+00  -2.0251300e-01
   8.2000000e+00  -1.2066600e-01
   8.2500000e+00  -1.2914800e-01
   8.3000000e+00  -2.0476200e-01
   8.3500000e+00  -3.0988300e-01
   8.4000000e+00  -4.0113200e-01
   8.4500000e+00  -4.4682600e-01
   8.5000000e+00  -4.2998300e-01
   8.5500000e+00  -3.5058100e-01
   8.6000000e+00  -2.2077000e-01
   8.6500000e+00  -6.6313000e-02
   8.7000000e+00   8.2304000e-02
   8.7500000e+00   2.0503300e-01
   8.8000000e+00   2.8503800e-01
   8.8500000e+00   3.2580200e-01
   8.9000000e+00   3.3598400e-01
   8.9500000e+00   3.2488400e-01
   9.0000000e+00   3.0967900e-01
   9.0500000e+00   3.0103600e-01
   9.1000000e+00   2.9645900e-01
   9.1500000e+00   3.0417400e-01
   9.2000000e+00   3.1241800e-01
   9.2500000e+00   3.1877800e-01
   9.3000000e+00   3.2230000e-01
   9.3500000e+00   3.0422800e-01
   9.4000000e+00   2.7942800e-01
   9.4500000e+00   2.4684100e-01
   9.5000000e+00   1.5592000e-01
   9.5500000e+00  -9.4670000e-03
   9.6000000e+00  -2.5115200e-01
   9.6500000e+00  -5.6970700e-01
   9.7000000e+00  -9.6075000e-01
   9.7500000e+00  -1.4129480e+00
   9.8000000e+00  -1.8878200e+00
   9.8500000e+00  -2.3264230e+00
   9.9000000e+00  -2.6445620e+00
   9.9500000e+00  -2.8035990e+00
   1.0000000e+01  -2.8167240e+00
   1.0050000e+01  -2.7252100e+00
   1.0100000e+01  -2.5877970e+00
   1.0150000e+01  -2.4645530e+00
   1.0200000e+01  -2.4008220e+00
   1.0250000e+01  -2.4189840e+00
   1.0300000e+01  -2.5147700e+00
   1.0350000e+01  -2.6631380e+00
   1.0400000e+01  -2.8314960e+00
   1.0450000e+01  -2.9783950e+00
   1.0500000e+01  -3.0669080e+00
   1.0550000e+01  -3.0837570e+00
   1.0600000e+01  -3.0283460e+00
   1.0650000e+01  -2.9187330e+00
   1.0700000e+01  -2.7728770e+00
   1.0750000e+01  -2.6109410e+00
   1.0800000e+01  -2.4478100e+00


==> data/figure4_data_4.dat <==
   0.0000000e+00   3.1388760e+00
   5.0000000e-02   1.4123890e+00
   1.0000000e-01   1.3698910e+00
   1.5000000e-01   1.3311820e+00
   2.0000000e-01   1.3089190e+00
   2.5000000e-01   1.2788930e+00
   3.0000000e-01   1.2551630e+00
   3.5000000e-01   1.2246280e+00
   4.0000000e-01   1.1862030e+00
   4.5000000e-01   1.1459270e+00
   5.0000000e-01   1.0820610e+00
   5.5000000e-01   9.9586000e-01
   6.0000000e-01   8.9940600e-01
   6.5000000e-01   7.8417000e-01
   7.0000000e-01   6.4223100e-01
   7.5000000e-01   4.9137100e-01
   8.0000000e-01   3.4717000e-01
   8.5000000e-01   1.9862500e-01
   9.0000000e-01   4.0932000e-02
   9.5000000e-01  -1.0605200e-01
   1.0000000e+00  -2.4505900e-01
   1.0500000e+00  -3.7164900e-01
   1.1000000e+00  -4.9066300e-01
   1.1500000e+00  -6.0056300e-01
   1.2000000e+00  -7.0240700e-01
   1.2500000e+00  -7.9901700e-01
   1.3000000e+00  -8.8891100e-01
   1.3500000e+00  -9.7213600e-01
   1.4000000e+00  -1.0433420e+00
   1.4500000e+00  -1.1089040e+00
   1.5000000e+00  -1.1849340e+00
   1.5500000e+00  -1.4282650e+00
   1.6000000e+00  -1.6214170e+00
   1.6500000e+00  -1.7025050e+00
   1.7000000e+00  -1.6690160e+00
   1.7500000e+00  -1.5354190e+00
   1.8000000e+00  -1.3299160e+00
   1.8500000e+00  -1.0933290e+00
   1.9000000e+00  -8.9261100e-01
   1.9500000e+00  -7.7689000e-01
   2.0000000e+00  -7.6335600e-01
   2.0500000e+00  -8.4426300e-01
   2.1000000e+00  -9.9035800e-01
   2.1500000e+00  -1.1547090e+00
   2.2000000e+00  -1.2952700e+00
   2.2500000e+00  -1.3855420e+00
   2.3000000e+00  -1.4036370e+00
   2.3500000e+00  -1.3598790e+00
   2.4000000e+00  -1.2675130e+00
   2.4500000e+00  -1.1525470e+00
   2.5000000e+00  -1.0392640e+00
   2.5500000e+00  -9.4387700e-01
   2.6000000e+00  -8.7275900e-01
   2.6500000e+00  -8.2616500e-01
   2.7000000e+00  -8.0136600e-01
   2.7500000e+00  -7.8354100e-01
   2.8000000e+00  -7.7317100e-01
   2.8500000e+00  -7.5024000e-01
   2.9000000e+00  -7.1731300e-01
   2.9500000e+00  -6.8956900e-01
   3.0000000e+00  -6.7086200e-01
   3.0500000e+00  -6.6227800e-01
   3.1000000e+00  -6.8516500e-01
   3.1500000e+00  -7.4426100e-01
   3.2000000e+00  -8.3191800e-01
   3.2500000e+00  -9.7000900e-01
   3.3000000e+00  -1.1866810e+00
   3.3500000e+00  -1.4795260e+00
   3.4000000e+00  -1.8447280e+00
   3.4500000e+00  -2.2649950e+00
   3.5000000e+00  -2.7124210e+00
   3.5500000e+00  -3.1496120e+00
   3.6000000e+00  -3.5446510e+00
   3.6500000e+00  -3.8661850e+00
   3.7000000e+00  -4.1034930e+00
   3.7500000e+00  -4.2393570e+00
   3.8000000e+00  -4.2801300e+00
   3.8500000e+00  -4.2765580e+00
   3.9000000e+00  -4.2581340e+00
   3.9500000e+00  -4.2649380e+00
   4.0000000e+00  -4.3081970e+00
   4.0500000e+00  -4.3879820e+00
   4.1000000e+00  -4.4825950e+00
   4.1500000e+00  -4.5624510e+00
   4.2000000e+00  -4.6055220e+00
   4.2500000e+00  -4.5900090e+00
   4.3000000e+00  -4.5048220e+00
   4.3500000e+00  -4.3492240e+00
   4.4000000e+00  -4.1387520e+00
   4.4500000e+00  -3.8820090e+00
   4.5000000e+00  -3.6036110e+00
   4.5500000e+00  -3.2995550e+00
   4.6000000e+00  -2.9955980e+00
   4.6500000e+00  -2.6880900e+00
   4.7000000e+00  -2.3701460e+00
   4.7500000e+00  -2.0154730e+00
   4.8000000e+00  -1.6083030e+00
   4.8500000e+00  -1.1595810e+00
   4.9000000e+00  -8.2679200e-01
   4.9500000e+00  -4.2911300e-01
   5.0000000e+00   2.3425000e-02
   5.0500000e+00   5.1290700e-01
   5.1000000e+00   1.0180010e+00
   5.1500000e+00   1.4730980e+00
   5.2000000e+00   1.8273850e+00
   5.2500000e+00   2.0847890e+00
   5.3000000e+00   2.2573780e+00
   5.3500000e+00   2.3771320e+00
   5.4000000e+00   2.4738780e+00
   5.4500000e+00   2.5715870e+00
   5.5000000e+00   2.6842490e+00
   5.5500000e+00   2.8171960e+00
   5.6000000e+00   2.9721000e+00
   5.6500000e+00   3.1275450e+00
   5.7000000e+00   3.2649660e+00
   5.7500000e+00   3.3640420e+00
   5.8000000e+00   3.4142290e+00
   5.8500000e+00   3.4121520e+00
   5.9000000e+00   3.3617500e+00
   5.9500000e+00   3.2773570e+00
   6.0000000e+00   3.1771560e+00
   6.0500000e+00   3.0768940e+00
   6.1000000e+00   2.9862060e+00
   6.1500000e+00   2.9206350e+00
   6.2000000e+00   2.9174570e+00
   6.2500000e+00   2.9605280e+00
   6.3000000e+00   2.9730420e+00
   6.3500000e+00   2.9060670e+00
   6.4000000e+00   2.7601330e+00
   6.4500000e+00   2.5373620e+00
   6.5000000e+00   2.2401510e+00
   6.5500000e+00   1.8787420e+00
   6.6000000e+00   1.4826360e+00
   6.6500000e+00   1.0856380e+00
   6.7000000e+00   7.4063800e-01
   6.7500000e+00   4.9213200e-01
   6.8000000e+00   3.5091700e-01
   6.8500000e+00   3.1060000e-01
   6.9000000e+00   3.4286400e-01
   6.9500000e+00   4.1067400e-01
   7.0000000e+00   4.6645300e-01
   7.0500000e+00   4.8128700e-01
   7.1000000e+00   4.3673700e-01
   7.1500000e+00   3.2311500e-01
   7.2000000e+00   1.5336200e-01
   7.2500000e+00  -4.1428000e-02
   7.3000000e+00  -2.3798300e-01
   7.3500000e+00  -4.1401400e-01
   7.4000000e+00  -5.5862700e-01
   7.4500000e+00  -6.6549800e-01
   7.5000000e+00  -7.4122000e-01
   7.5500000e+00  -7.9718400e-01
   7.6000000e+00  -8.4475100e-01
   7.6500000e+00  -8.9347500e-01
   7.7000000e+00  -9.5231500e-01
   7.7500000e+00  -1.0223850e+00
   7.8000000e+00  -1.2094860e+00
   7.8500000e+00  -1.4114490e+00
   7.9000000e+00  -1.5064920e+00
   7.9500000e+00  -1.4997430e+00
   8.0000000e+00  -1.4029370e+00
   8.0500000e+00  -1.2372350e+00
   8.1000000e+00  -1.0418060e+00
   8.1500000e+00  -8.6438300e-01
   8.2000000e+00  -7.7002200e-01
   8.2500000e+00  -7.7162300e-01
   8.3000000e+00  -8.6146800e-01
   8.3500000e+00  -1.0152970e+00
   8.4000000e+00  -1.1868740e+00
   8.4500000e+00  -1.3454770e+00
   8.5000000e+00  -1.4418620e+00
   8.5500000e+00  -1.4767780e+00
   8.6000000e+00  -1.4488520e+00
   8.6500000e+00  -1.3667640e+00
   8.7000000e+00  -1.2563540e+00
   8.7500000e+00  -1.1419310e+00
   8.8000000e+00  -1.0407100e+00
   8.8500000e+00  -9.6195300e-01
   8.9000000e+00  -9.0684800e-01
   8.9500000e+00  -8.6464600e-01
   9.0000000e+00  -8.3516600e-01
   9.0500000e+00  -8.0259700e-01
   9.1000000e+00  -7.6989000e-01
   9.1500000e+00  -7.2458000e-01
   9.2000000e+00  -6.7490000e-01
   9.2500000e+00  -6.2658900e-01
   9.3000000e+00  -5.9868800e-01
   9.3500000e+00  -6.0128400e-01
   9.4000000e+00  -6.3572900e-01
   9.4500000e+00  -7.0424200e-01
   9.5000000e+00  -7.9913900e-01
   9.5500000e+00  -9.7351700e-01
   9.6000000e+00  -1.2329240e+00
   9.6500000e+00  -1.5683540e+00
   9.7000000e+00  -1.9555470e+00
   9.7500000e+00  -2.3774100e+00
   9.8000000e+00  -2.8135780e+00
   9.8500000e+00  -3.2378410e+00
   9.9000000e+00  -3.6132880e+00
   9.9500000e+00  -3.9206260e+00
   1.0000000e+01  -4.1364890e+00
   1.0050000e+01  -4.2501040e+00
   1.0100000e+01  -4.2818020e+00
   1.0150000e+01  -4.2783070e+00
   1.0200000e+01  -4.2700990e+00
   1.0250000e+01  -4.2877200e+00
   1.0300000e+01  -4.3413590e+00
   1.0350000e+01  -4.4234680e+00
   1.0400000e+01  -4.5108360e+00
   1.0450000e+01  -4.5849000e+00


==> data/figure4_data_5.dat <==
   0.0000000e+00   2.5753590e+00
   5.0000000e-02   9.3866600e-01
   1.0000000e-01   1.2479580e+00
   1.5000000e-01   1.2935740e+00
   2.0000000e-01   1.4817450e+00
   2.5000000e-01   1.2612900e+00
   3.0000000e-01   8.7476800e-01
   3.5000000e-01   1.0780090e+00
   4.0000000e-01   1.1076460e+00
   4.5000000e-01   8.2122900e-01
   5.0000000e-01   6.9074300e-01
   5.5000000e-01   6.6322900e-01
   6.0000000e-01   5.4995100e-01
   6.5000000e-01   3.8473400e-01
   7.0000000e-01   2.3190400e-01
   7.5000000e-01   1.0209400e-01
   8.0000000e-01  -3.4697000e-02
   8.5000000e-01  -1.8632600e-01
   9.0000000e-01  -3.4155300e-01
   9.5000000e-01  -4.9724100e-01
   1.0000000e+00  -6.6227400e-01
   1.0500000e+00  -8.4369100e-01
   1.1000000e+00  -9.9656900e-01
   1.1500000e+00  -1.1060750e+00
   1.2000000e+00  -1.2693660e+00
   1.2500000e+00  -1.4815970e+00
   1.3000000e+00  -1.8554940e+00
   1.3500000e+00  -2.4209300e+00
   1.4000000e+00  -2.8346740e+00
   1.4500000e+00  -3.1045200e+00
   1.5000000e+00  -3.1849240e+00
   1.5500000e+00  -3.5245720e+00
   1.6000000e+00  -1.9868600e+00
   1.6500000e+00  -1.9032500e+00
   1.7000000e+00  -2.0690470e+00
   1.7500000e+00  -2.2224040e+00
   1.8000000e+00  -2.2948770e+00
   1.8500000e+00  -2.0847590e+00
   1.9000000e+00  -2.0937900e+00
   1.9500000e+00  -2.1365690e+00
   2.0000000e+00  -2.1103890e+00
   2.0500000e+00  -1.9928050e+00
   2.1000000e+00  -1.8695680e+00
   2.1500000e+00  -1.7719060e+00
   2.2000000e+00  -1.6727960e+00
   2.2500000e+00  -1.5687550e+00
   2.3000000e+00  -1.4618210e+00
   2.3500000e+00  -1.3462990e+00
   2.4000000e+00  -1.2234860e+00
   2.4500000e+00  -1.0905910e+00
   2.5000000e+00  -9.5496600e-01
   2.5500000e+00  -8.3683100e-01
   2.6000000e+00  -7.2147800e-01
   2.6500000e+00  -6.0145100e-01
   2.7000000e+00  -4.9646600e-01
   2.7500000e+00  -4.4238500e-01
   2.8000000e+00  -4.2798300e-01
   2.8500000e+00  -4.0046500e-01
   2.9000000e+00  -2.4971700e-01
   2.9500000e+00  -2.1216400e-01
   3.0000000e+00  -3.0143300e-01
   3.0500000e+00  -3.7921700e-01
   3.1000000e+00  -3.5593000e-02
   3.1500000e+00  -1.4436490e+00
   3.2000000e+00  -2.6188660e+00
   3.2500000e+00  -2.1322450e+00
   3.3000000e+00  -2.1074090e+00
   3.3500000e+00  -2.4294680e+00
   3.4000000e+00  -2.8259430e+00
   3.4500000e+00  -2.6451990e+00
   3.5000000e+00  -2.8212360e+00
   3.5500000e+00  -3.2509590e+00
   3.6000000e+00  -3.2898420e+00
   3.6500000e+00  -3.3516120e+00
   3.7000000e+00  -3.6457070e+00
   3.7500000e+00  -3.9609210e+00
   3.8000000e+00  -4.1917840e+00
   3.8500000e+00  -4.3579980e+00
   3.9000000e+00  -4.4949810e+00
   3.9500000e+00  -4.6233830e+00
   4.0000000e+00  -4.7298600e+00
   4.0500000e+00  -4.7984220e+00
   4.1000000e+00  -4.8338530e+00
   4.1500000e+00  -4.8466630e+00
   4.2000000e+00  -4.8363590e+00
   4.2500000e+00  -4.7677920e+00
   4.3000000e+00  -4.6594780e+00
   4.3500000e+00  -4.5668120e+00
   4.4000000e+00  -4.4387190e+00
   4.4500000e+00  -4.3869480e+00
   4.5000000e+00  -4.3061380e+00
   4.5500000e+00  -4.0671510e+00
   4.6000000e+00  -3.7565610e+00
   4.6500000e+00  -3.5664070e+00
   4.7000000e+00  -3.1272330e+00
   4.7500000e+00  -1.0595960e+00
   4.8000000e+00  -8.9218500e-01
   4.8500000e+00  -5.1162000e-01
   4.9000000e+00  -2.8772400e-01
   4.9500000e+00   2.0801600e-01
   5.0000000e+00   8.8255700e-01
   5.0500000e+00   1.2029720e+00
   5.1000000e+00   1.3214660e+00
   5.1500000e+00   1.4720530e+00
   5.2000000e+00   1.7775050e+00
   5.2500000e+00   2.1275900e+00
   5.3000000e+00   2.4384190e+00
   5.3500000e+00   2.7018700e+00
   5.4000000e+00   2.9130860e+00
   5.4500000e+00   3.0753540e+00
   5.5000000e+00   3.2084770e+00
   5.5500000e+00   3.3224730e+00
   5.6000000e+00   3.4250860e+00
   5.6500000e+00   3.5104900e+00
   5.7000000e+00   3.5731390e+00
   5.7500000e+00   3.6238740e+00
   5.8000000e+00   3.6746420e+00
   5.8500000e+00   3.6886100e+00
   5.9000000e+00   3.6150720e+00
   5.9500000e+00   3.5228190e+00
   6.0000000e+00   3.5273730e+00
   6.0500000e+00   3.3885890e+00
   6.1000000e+00   3.2935140e+00
   6.1500000e+00   3.2471130e+00
   6.2000000e+00   3.0884500e+00
   6.2500000e+00   3.3456740e+00
   6.3000000e+00   1.6695600e+00
   6.3500000e+00   8.2155600e-01
   6.4000000e+00   1.2604810e+00
   6.4500000e+00   1.3275100e+00
   6.5000000e+00   1.5525820e+00
   6.5500000e+00   1.1657690e+00
   6.6000000e+00   9.9551700e-01
   6.6500000e+00   1.2364030e+00
   6.7000000e+00   1.0979850e+00
   6.7500000e+00   8.1026300e-01
   6.8000000e+00   7.2868400e-01
   6.8500000e+00   6.7116100e-01
   6.9000000e+00   5.3006700e-01
   6.9500000e+00   3.6697300e-01
   7.0000000e+00   2.3297100e-01
   7.0500000e+00   1.0842700e-01
   7.1000000e+00  -3.0246000e-02
   7.1500000e+00  -1.8769100e-01
   7.2000000e+00  -3.5377400e-01
   7.2500000e+00  -5.2023600e-01
   7.3000000e+00  -7.0209400e-01
   7.3500000e+00  -8.9037400e-01
   7.4000000e+00  -1.0312960e+00
   7.4500000e+00  -1.1548120e+00
   7.5000000e+00  -1.3437600e+00
   7.5500000e+00  -1.5776410e+00
   7.6000000e+00  -2.0455570e+00
   7.6500000e+00  -2.5546440e+00
   7.7000000e+00  -2.9413220e+00
   7.7500000e+00  -3.0334760e+00
   7.8000000e+00  -3.3551920e+00
   7.8500000e+00  -3.1047530e+00
   7.9000000e+00  -1.6679790e+00
   7.9500000e+00  -2.0463240e+00
   8.0000000e+00  -2.0459420e+00
   8.0500000e+00  -2.3325750e+00
   8.1000000e+00  -2.2331230e+00
   8.1500000e+00  -2.1005700e+00
   8.2000000e+00  -2.1337910e+00
   8.2500000e+00  -2.1531030e+00
   8.3000000e+00  -2.0825020e+00
   8.3500000e+00  -1.9476220e+00
   8.4000000e+00  -1.8353560e+00
   8.4500000e+00  -1.7468010e+00
   8.5000000e+00  -1.6583580e+00
   8.5500000e+00  -1.5664630e+00
   8.6000000e+00  -1.4682890e+00
   8.6500000e+00  -1.3560760e+00
   8.7000000e+00  -1.2251090e+00
   8.7500000e+00  -1.0804230e+00
   8.8000000e+00  -9.3463300e-01
   8.8500000e+00  -8.0327600e-01
   8.9000000e+00  -6.7575000e-01
   8.9500000e+00  -5.4376700e-01
   9.0000000e+00  -4.5147800e-01
   9.0500000e+00  -4.0854500e-01
   9.1000000e+00  -4.0786000e-01
   9.1500000e+00  -3.4539700e-01
   9.2000000e+00  -2.1518600e-01
   9.2500000e+00  -2.3239700e-01
   9.3000000e+00  -3.7432500e-01
   9.3500000e+00  -2.4937900e-01
   9.4000000e+00  -2.2853600e-01
   9.4500000e+00  -2.0836730e+00
   9.5000000e+00  -2.4679050e+00
   9.5500000e+00  -2.0569780e+00
   9.6000000e+00  -2.1662480e+00
   9.6500000e+00  -2.5975160e+00
   9.7000000e+00  -2.7923690e+00
   9.7500000e+00  -2.6052850e+00
   9.8000000e+00  -2.9767620e+00
   9.8500000e+00  -3.2805380e+00
   9.9000000e+00  -3.2630070e+00
   9.9500000e+00  -3.4108910e+00
   1.0000000e+01  -3.7358700e+00
   1.0050000e+01  -4.0285570e+00
   1.0100000e+01  -4.2339960e+00
   1.0150000e+01  -4.3937890e+00
   1.0200000e+01  -4.5342690e+00
   1.0250000e+01  -4.6647480e+00
   1.0300000e+01  -4.7680010e+00
   1.0350000e+01  -4.8258210e+00
   1.0400000e+01  -4.8455460e+00
   1.0450000e+01  -4.8476750e+00
   1.0500000e+01  -4.8171460e+00
   1.0550000e+01  -4.7233910e+00
   1.0600000e+01  -4.6171060e+00
   1.0650000e+01  -4.5219610e+00
   1.0700000e+01  -4.3972360e+00
   1.0750000e+01  -4.3846840e+00
   1.0800000e+01  -4.2201140e+00


==> data/figure5_data.dat <==
Label	value1	value2  xpos
LG-PD	1.7488591e-01   1.1068972e-01   1
CT	1.2483133e-01   1.2025985e-01   2 
CT-SP   9.0616739e-02   1.0086194e-01   3 
\textbf{CT-GP}   7.7994270e-03   1.1463799e-02   4


==> data/figure5_data_withHG.dat <==
name	value1		value2 xpos
HG-PD	8.4795496e-03   1.0041903e-02 1
LG-PD	1.7488591e-01   1.1068972e-01 2
CT	1.2483133e-01   1.2025985e-01 3
CT-SP	9.0616739e-02   1.0086194e-01 4
\textbf{CT-GP}	7.7994270e-03   1.1463799e-02 5


==> data/figure5_data_withoutHG.dat <==
name	value1		value2 xpos
LG-PD	1.7488591e-01   1.1068972e-01 1
CT	1.2483133e-01   1.2025985e-01 2
CT-SP	9.0616739e-02   1.0086194e-01 3
\textbf{CT-GP}	7.7994270e-03   1.1463799e-02 4


==> data/figure6_data.dat <==
   8.0000000e+00   7.9745543e-02   8.2989464e-02
   1.4000000e+01   3.5024842e-02   4.1735799e-02
   4.3000000e+01   1.7255378e-02   1.4937145e-02
   5.3000000e+01   1.3940338e-02   1.6668573e-02
   8.8000000e+01   7.8965010e-03   1.0959666e-02
   1.3200000e+02   7.0484860e-03   9.7245242e-03
   1.7600000e+02   8.3106709e-03   9.1476046e-03
   2.1100000e+02   7.9308668e-03   8.7396832e-03


==> data/naca0015.dat <==
1.0000     0.00158
0.9500     0.01008
0.9000     0.01810
0.8000     0.03279
0.7000     0.04580
0.6000     0.05704
0.5000     0.06617
0.4000     0.07254
0.3000     0.07502
0.2500     0.07427
0.2000     0.07172
0.1500     0.06682
0.1000     0.05853
0.0750     0.05250
0.0500     0.04443
0.0250     0.03268
0.0125     0.02367
0.0000     0.00000
0.0125     -0.02367
0.0250     -0.03268
0.0500     -0.04443
0.0750     -0.05250
0.1000     -0.05853
0.1500     -0.06682
0.2000     -0.07172
0.2500     -0.07427
0.3000     -0.07502
0.4000     -0.07254
0.5000     -0.06617
0.6000     -0.05704
0.7000     -0.04580
0.8000     -0.03279
0.9000     -0.01810
0.9500     -0.01008
1.0000     -0.00158

